The potential of microcalorimeter x-ray spectrometers for measurement of relative fluorescence-line intensities

We have previously used an array of cryogenic microcalorimeters with 4 eV energy resolution to measure emission-line profiles and energies of the characteristic L-shell x rays of four elements of the lanthanide series: praseodymium, neodymium, terbium, and holmium. We consider the power of the same data set for the estimation of the lines' relative intensities. Intensities must be corrected for detector efficiency and self-absorption, and we estimate uncertainties on the corrections. These data represent one of the first uses of cryogenic energy-dispersive sensors to estimate the relative intensities of x-ray fluorescence lines. They show that a future measurement of thin-film samples with microcalorimeter detectors could achieve systematic uncertainties below 1% on relative line intensities over a broad energy range.

==> spectrum_supplement.csv <==
"Minimum bin energy (eV)",Pr,Nd,Tb,Ho
1500.0,3,8,5,5
1501.0,6,4,7,0
1502.0,5,2,3,4
1503.0,3,4,6,3
1504.0,3,6,9,8
1505.0,3,2,3,4
1506.0,10,3,1,5
1507.0,7,2,8,5
1508.0,0,5,5,1
1509.0,4,2,4,4
1510.0,7,4,6,3
1511.0,4,8,8,2
1512.0,6,5,4,5
1513.0,5,5,4,3
1514.0,2,3,5,7
1515.0,6,7,5,4
1516.0,4,2,0,4
1517.0,7,2,7,8
1518.0,5,9,4,1
1519.0,3,4,2,2
1520.0,3,4,4,4
1521.0,6,5,4,3
1522.0,7,3,1,4
1523.0,9,0,2,6
1524.0,4,5,5,4
1525.0,6,4,5,10
1526.0,5,5,4,5
1527.0,5,4,5,4
1528.0,9,7,8,6
1529.0,7,5,5,3
1530.0,6,1,4,9
1531.0,4,4,5,5
1532.0,5,3,4,8
1533.0,3,9,2,6
1534.0,7,7,6,7
1535.0,8,5,4,8
1536.0,7,6,4,11
1537.0,8,9,6,1
1538.0,5,5,3,9
1539.0,9,6,9,6
1540.0,9,6,4,4
1541.0,6,6,9,7
1542.0,7,4,11,7
1543.0,10,4,5,13
1544.0,9,5,7,6
1545.0,8,9,10,7
1546.0,8,4,6,12
1547.0,10,9,6,8
1548.0,8,9,7,4
1549.0,11,5,5,11
1550.0,6,9,10,3
1551.0,4,7,15,4
1552.0,6,10,11,8
1553.0,12,10,7,12
1554.0,7,7,9,4
1555.0,14,7,5,9
1556.0,7,11,11,7
1557.0,9,9,11,9
1558.0,6,7,11,9
1559.0,10,4,12,8
1560.0,9,9,5,8
1561.0,6,6,8,6
1562.0,6,7,5,9
1563.0,6,10,4,4
1564.0,2,5,6,2
1565.0,3,4,6,4
1566.0,4,4,6,3
1567.0,8,6,5,6
1568.0,6,6,6,8
1569.0,6,6,4,4
1570.0,8,3,5,7
1571.0,10,9,5,5
1572.0,2,4,3,6
1573.0,7,9,4,2
1574.0,4,2,2,7
1575.0,7,15,6,5
1576.0,7,9,3,4
1577.0,7,4,8,5
1578.0,4,3,10,12
1579.0,3,11,5,5
1580.0,6,3,2,7
1581.0,4,8,2,9
1582.0,2,2,9,5
1583.0,5,3,10,4
1584.0,3,3,8,6
1585.0,4,10,6,3
1586.0,7,4,4,6
1587.0,8,8,5,7
1588.0,6,4,4,7
1589.0,4,7,1,7
1590.0,11,3,11,8
1591.0,9,5,6,4
1592.0,5,8,10,5
1593.0,8,6,6,5
1594.0,6,6,6,5
1595.0,7,4,5,11
1596.0,4,3,4,6
1597.0,8,7,5,8
1598.0,8,3,8,7
1599.0,5,3,8,6
1600.0,8,8,4,8
1601.0,3,9,4,5
1602.0,9,4,5,8
1603.0,4,7,3,9
1604.0,9,6,8,6
1605.0,6,5,5,6
1606.0,9,3,7,11
1607.0,4,9,4,10
1608.0,5,6,9,6
1609.0,2,5,9,1
1610.0,4,7,6,3
1611.0,8,6,9,6
1612.0,8,5,4,4
1613.0,3,6,6,8
1614.0,6,5,8,6
1615.0,8,11,7,6
1616.0,8,7,8,7
1617.0,10,2,5,3
1618.0,5,5,6,11
1619.0,6,5,8,3
1620.0,0,6,8,3
1621.0,5,3,1,4
1622.0,4,8,6,4
1623.0,3,3,7,8
1624.0,8,8,5,8
1625.0,6,6,8,7
1626.0,3,6,6,7
1627.0,3,7,11,11
1628.0,5,7,6,12
1629.0,9,10,3,7
1630.0,9,8,14,6
1631.0,10,6,10,9
1632.0,6,6,11,7
1633.0,5,5,4,7
1634.0,3,6,12,6
1635.0,5,5,7,6
1636.0,8,5,11,8
1637.0,4,9,7,5
1638.0,8,9,14,6
1639.0,6,8,12,12
1640.0,7,8,6,6
1641.0,13,4,11,6
1642.0,2,12,11,5
1643.0,3,5,5,12
1644.0,9,6,6,7
1645.0,11,6,12,9
1646.0,9,6,5,6
1647.0,6,5,7,9
1648.0,7,7,11,8
1649.0,10,7,8,9
1650.0,5,8,9,3
1651.0,8,9,14,8
1652.0,7,5,10,6
1653.0,8,12,11,9
1654.0,4,4,8,12
1655.0,7,8,12,11
1656.0,12,7,8,6
1657.0,9,11,1,9
1658.0,9,10,9,12
1659.0,6,6,8,5
1660.0,14,11,6,7
1661.0,7,9,19,11
1662.0,2,8,2,11
1663.0,12,8,9,6
1664.0,6,4,3,3
1665.0,4,8,17,6
1666.0,4,5,6,7
1667.0,9,9,8,7
1668.0,5,7,8,12
1669.0,7,9,6,6
1670.0,7,11,14,7
1671.0,8,15,7,5
1672.0,8,8,6,4
1673.0,7,9,6,10
1674.0,10,9,10,7
1675.0,8,7,7,4
1676.0,9,9,6,8
1677.0,7,10,12,10
1678.0,7,8,13,7
1679.0,4,4,10,4
1680.0,9,4,2,15
1681.0,5,8,6,6
1682.0,13,7,9,4
1683.0,11,6,8,6
1684.0,4,5,10,3
1685.0,7,6,11,5
1686.0,7,3,8,8
1687.0,6,5,8,9
1688.0,11,9,7,1
1689.0,9,5,9,7
1690.0,5,12,9,11
1691.0,6,7,12,10
1692.0,4,2,9,8
1693.0,6,5,13,9
1694.0,10,7,6,10
1695.0,5,11,18,9
1696.0,4,6,9,6
1697.0,11,11,8,13
1698.0,5,11,5,15
1699.0,5,3,11,5
1700.0,7,8,7,13
1701.0,7,9,2,6
1702.0,4,9,4,12
1703.0,2,5,11,10
1704.0,8,10,6,10
1705.0,7,5,14,9
1706.0,6,8,6,9
1707.0,9,6,9,4
1708.0,8,11,7,11
1709.0,8,10,11,12
1710.0,6,6,6,10
1711.0,12,7,8,9
1712.0,9,6,15,18
1713.0,7,4,13,11
1714.0,5,8,4,11
1715.0,7,11,11,9
1716.0,8,6,12,11
1717.0,7,6,11,5
1718.0,4,7,10,11
1719.0,4,9,10,11
1720.0,8,5,7,12
1721.0,5,2,8,3
1722.0,11,8,10,5
1723.0,13,9,9,5
1724.0,11,6,9,13
1725.0,11,6,12,7
1726.0,6,11,12,13
1727.0,6,12,18,6
1728.0,4,9,18,15
1729.0,11,10,11,11
1730.0,12,10,14,11
1731.0,8,7,10,12
1732.0,15,14,14,11
1733.0,7,13,15,23
1734.0,10,17,24,21
1735.0,17,14,22,46
1736.0,37,40,55,48
1737.0,77,89,121,121
1738.0,155,151,244,243
1739.0,216,238,316,372
1740.0,201,207,321,321
1741.0,148,155,213,271
1742.0,73,79,129,112
1743.0,48,33,58,82
1744.0,26,34,40,40
1745.0,18,25,29,32
1746.0,12,19,20,25
1747.0,14,17,13,25
1748.0,25,19,18,27
1749.0,15,24,23,31
1750.0,16,23,34,32
1751.0,23,25,34,34
1752.0,24,28,38,29
1753.0,28,20,30,25
1754.0,12,22,22,19
1755.0,8,9,22,15
1756.0,10,6,15,5
1757.0,14,4,11,12
1758.0,11,12,12,9
1759.0,7,10,8,11
1760.0,12,10,17,11
1761.0,8,14,8,12
1762.0,2,9,16,15
1763.0,6,7,10,8
1764.0,8,3,11,7
1765.0,8,9,17,10
1766.0,8,10,11,16
1767.0,7,7,10,5
1768.0,11,4,17,10
1769.0,6,8,16,11
1770.0,7,9,15,8
1771.0,12,7,5,4
1772.0,6,2,15,11
1773.0,7,8,9,9
1774.0,7,6,20,11
1775.0,7,7,15,4
1776.0,8,10,9,13
1777.0,8,7,8,5
1778.0,4,10,9,11
1779.0,9,8,6,6
1780.0,5,8,14,11
1781.0,5,5,7,10
1782.0,10,4,11,12
1783.0,5,7,9,2
1784.0,11,5,9,13
1785.0,7,6,18,13
1786.0,5,9,15,7
1787.0,7,6,7,13
1788.0,7,5,8,13
1789.0,8,7,9,12
1790.0,7,12,10,16
1791.0,7,6,6,11
1792.0,9,8,11,5
1793.0,11,9,10,8
1794.0,15,7,14,9
1795.0,8,11,12,8
1796.0,10,10,9,10
1797.0,8,8,9,5
1798.0,9,9,17,13
1799.0,8,7,13,9
1800.0,13,14,6,7
1801.0,9,9,12,13
1802.0,12,12,12,13
1803.0,7,7,6,9
1804.0,13,14,9,8
1805.0,12,5,7,11
1806.0,14,12,10,14
1807.0,10,8,6,8
1808.0,7,6,12,15
1809.0,10,11,13,12
1810.0,6,9,11,15
1811.0,9,5,18,15
1812.0,12,10,14,12
1813.0,7,9,17,14
1814.0,14,10,6,10
1815.0,16,10,12,11
1816.0,9,9,10,11
1817.0,15,10,11,12
1818.0,14,11,14,11
1819.0,6,10,8,13
1820.0,3,8,13,12
1821.0,4,12,15,10
1822.0,16,9,20,11
1823.0,9,13,10,9
1824.0,14,14,16,11
1825.0,4,11,9,14
1826.0,10,10,7,13
1827.0,9,18,10,10
1828.0,14,14,13,20
1829.0,12,12,9,24
1830.0,13,12,20,12
1831.0,15,16,23,14
1832.0,17,11,18,25
1833.0,18,16,23,30
1834.0,21,16,25,22
1835.0,17,20,25,27
1836.0,16,21,25,17
1837.0,21,15,23,18
1838.0,18,18,29,25
1839.0,14,17,16,20
1840.0,10,14,16,17
1841.0,10,9,15,16
1842.0,17,15,18,14
1843.0,11,10,10,13
1844.0,9,12,18,10
1845.0,17,11,15,20
1846.0,18,9,18,17
1847.0,11,16,16,11
1848.0,14,9,19,14
1849.0,20,10,17,17
1850.0,8,22,13,26
1851.0,9,11,12,13
1852.0,17,10,14,10
1853.0,15,19,11,12
1854.0,15,16,15,20
1855.0,17,21,22,9
1856.0,13,14,20,22
1857.0,19,14,7,15
1858.0,18,13,16,14
1859.0,15,10,17,15
1860.0,12,15,8,20
1861.0,16,11,18,16
1862.0,14,14,19,18
1863.0,8,16,16,15
1864.0,11,16,20,14
1865.0,19,18,18,21
1866.0,15,22,21,21
1867.0,8,13,16,25
1868.0,20,14,18,18
1869.0,20,16,11,17
1870.0,8,15,10,17
1871.0,18,20,18,19
1872.0,15,20,19,13
1873.0,13,12,24,25
1874.0,18,17,26,19
1875.0,21,16,18,17
1876.0,22,20,11,16
1877.0,18,20,23,16
1878.0,19,16,24,17
1879.0,22,17,20,23
1880.0,16,15,16,16
1881.0,20,12,20,11
1882.0,30,26,19,17
1883.0,16,24,20,21
1884.0,24,20,14,16
1885.0,13,26,23,22
1886.0,18,15,10,24
1887.0,14,14,20,15
1888.0,16,23,27,19
1889.0,16,20,20,14
1890.0,16,23,16,23
1891.0,17,14,19,26
1892.0,20,22,15,25
1893.0,15,20,19,15
1894.0,20,23,29,28
1895.0,17,19,15,19
1896.0,11,21,19,22
1897.0,17,14,26,28
1898.0,21,17,19,22
1899.0,17,19,21,27
1900.0,19,17,22,27
1901.0,20,23,18,24
1902.0,20,22,14,16
1903.0,14,15,20,24
1904.0,16,18,18,16
1905.0,19,13,21,19
1906.0,20,15,20,28
1907.0,20,19,20,22
1908.0,13,28,13,24
1909.0,12,19,20,17
1910.0,13,15,16,20
1911.0,16,12,27,19
1912.0,16,28,15,24
1913.0,20,23,30,18
1914.0,25,20,16,17
1915.0,18,18,24,20
1916.0,14,23,25,14
1917.0,19,15,24,22
1918.0,12,17,23,21
1919.0,15,18,23,26
1920.0,25,18,15,26
1921.0,23,12,21,25
1922.0,18,18,22,22
1923.0,20,16,20,21
1924.0,26,20,19,21
1925.0,19,17,23,19
1926.0,11,14,23,19
1927.0,17,21,29,27
1928.0,13,21,26,17
1929.0,13,15,20,18
1930.0,22,24,16,24
1931.0,20,17,18,21
1932.0,14,24,23,32
1933.0,20,23,21,19
1934.0,13,23,20,18
1935.0,28,19,31,21
1936.0,19,19,26,23
1937.0,22,15,20,27
1938.0,29,11,22,28
1939.0,20,17,22,12
1940.0,20,20,20,18
1941.0,16,20,16,26
1942.0,19,17,20,22
1943.0,20,24,21,28
1944.0,26,19,21,16
1945.0,17,23,14,35
1946.0,18,20,26,24
1947.0,17,15,22,28
1948.0,21,11,27,18
1949.0,25,20,24,17
1950.0,16,21,17,28
1951.0,21,24,28,27
1952.0,14,18,22,20
1953.0,23,16,12,22
1954.0,26,20,22,24
1955.0,19,29,17,28
1956.0,24,16,16,14
1957.0,21,9,25,23
1958.0,16,19,22,25
1959.0,21,26,23,31
1960.0,18,21,18,28
1961.0,20,13,19,24
1962.0,21,21,24,20
1963.0,22,30,17,26
1964.0,20,22,17,20
1965.0,17,18,22,25
1966.0,26,22,13,20
1967.0,18,18,26,20
1968.0,24,17,17,17
1969.0,22,35,27,28
1970.0,34,26,18,29
1971.0,11,14,15,15
1972.0,21,20,25,23
1973.0,15,21,22,21
1974.0,16,17,32,21
1975.0,17,24,20,17
1976.0,17,23,18,28
1977.0,25,24,23,24
1978.0,12,23,24,24
1979.0,33,21,26,26
1980.0,19,23,26,27
1981.0,27,14,34,27
1982.0,28,23,29,19
1983.0,24,19,26,21
1984.0,15,23,26,19
1985.0,20,16,31,26
1986.0,13,24,19,32
1987.0,24,21,23,32
1988.0,26,23,15,29
1989.0,13,23,20,19
1990.0,18,15,22,26
1991.0,29,22,18,28
1992.0,14,17,31,30
1993.0,19,17,22,23
1994.0,13,17,25,28
1995.0,25,17,24,13
1996.0,23,21,23,23
1997.0,24,16,16,30
1998.0,25,16,26,20
1999.0,19,20,21,13
2000.0,24,17,25,19
2001.0,22,19,28,25
2002.0,18,18,22,27
2003.0,21,20,17,26
2004.0,20,19,24,26
2005.0,19,33,22,13
2006.0,19,23,30,20
2007.0,30,19,28,19
2008.0,22,16,34,26
2009.0,23,32,25,24
2010.0,15,13,20,18
2011.0,22,19,27,26
2012.0,22,17,23,23
2013.0,23,20,24,16
2014.0,21,22,28,22
2015.0,19,31,29,17
2016.0,16,16,34,21
2017.0,26,28,24,21
2018.0,19,23,22,30
2019.0,20,16,28,19
2020.0,16,23,22,22
2021.0,26,19,26,17
2022.0,17,25,23,30
2023.0,19,18,14,17
2024.0,18,20,26,21
2025.0,19,24,20,19
2026.0,15,20,21,23
2027.0,15,30,25,22
2028.0,27,20,26,19
2029.0,18,26,19,33
2030.0,21,11,23,26
2031.0,29,27,22,24
2032.0,25,19,18,30
2033.0,20,16,22,17
2034.0,20,16,23,19
2035.0,28,27,19,26
2036.0,30,17,25,20
2037.0,24,11,24,22
2038.0,20,13,27,16
2039.0,21,20,31,24
2040.0,23,22,24,18
2041.0,24,16,34,19
2042.0,20,20,22,23
2043.0,28,17,27,16
2044.0,21,21,25,21
2045.0,19,14,26,25
2046.0,21,24,30,23
2047.0,18,27,17,24
2048.0,21,13,20,23
2049.0,23,22,15,19
2050.0,24,15,25,23
2051.0,18,13,18,23
2052.0,13,20,23,23
2053.0,16,20,30,22
2054.0,19,22,18,19
2055.0,14,28,21,22
2056.0,21,24,28,25
2057.0,25,28,17,18
2058.0,25,21,22,24
2059.0,19,20,26,16
2060.0,25,21,25,24
2061.0,17,22,26,23
2062.0,16,20,33,21
2063.0,19,21,26,26
2064.0,20,18,15,18
2065.0,21,17,22,24
2066.0,16,14,32,29
2067.0,22,12,28,19
2068.0,19,26,18,25
2069.0,13,16,20,28
2070.0,18,20,26,21
2071.0,28,27,36,26
2072.0,7,18,28,26
2073.0,25,25,24,17
2074.0,29,24,26,24
2075.0,17,25,23,23
2076.0,22,18,21,31
2077.0,21,26,27,27
2078.0,25,27,16,27
2079.0,22,13,26,27
2080.0,22,16,27,21
2081.0,16,21,23,30
2082.0,21,26,25,29
2083.0,20,15,30,20
2084.0,23,21,25,29
2085.0,27,26,32,34
2086.0,23,29,37,27
2087.0,24,20,20,29
2088.0,18,26,39,24
2089.0,16,25,34,24
2090.0,36,29,36,32
2091.0,29,35,42,31
2092.0,25,22,25,34
2093.0,24,24,33,27
2094.0,20,21,27,23
2095.0,30,26,32,29
2096.0,24,22,28,29
2097.0,21,20,19,34
2098.0,26,28,25,34
2099.0,31,23,39,26
2100.0,24,28,33,29
2101.0,19,31,32,26
2102.0,16,22,26,23
2103.0,23,30,22,28
2104.0,41,26,24,23
2105.0,22,16,27,21
2106.0,22,30,25,26
2107.0,17,24,19,32
2108.0,19,21,20,28
2109.0,29,28,26,26
2110.0,21,21,24,19
2111.0,23,21,21,28
2112.0,30,19,30,27
2113.0,16,24,22,35
2114.0,19,27,35,30
2115.0,33,27,20,32
2116.0,30,17,27,30
2117.0,38,26,48,51
2118.0,20,31,49,38
2119.0,24,33,53,52
2120.0,42,24,51,49
2121.0,31,38,61,67
2122.0,39,45,39,46
2123.0,38,39,45,54
2124.0,35,27,57,44
2125.0,51,30,39,40
2126.0,37,32,45,48
2127.0,26,33,36,48
2128.0,33,29,40,28
2129.0,25,26,38,28
2130.0,27,38,30,37
2131.0,40,33,47,33
2132.0,30,22,32,32
2133.0,22,21,38,34
2134.0,36,27,24,39
2135.0,27,25,31,30
2136.0,23,20,18,26
2137.0,22,26,31,30
2138.0,25,24,27,26
2139.0,18,19,31,35
2140.0,26,14,28,28
2141.0,19,19,27,27
2142.0,17,24,24,31
2143.0,21,18,24,24
2144.0,14,23,21,25
2145.0,17,18,33,25
2146.0,13,18,32,30
2147.0,19,24,15,22
2148.0,21,14,18,28
2149.0,14,26,25,26
2150.0,21,24,15,22
2151.0,23,13,33,19
2152.0,23,32,23,32
2153.0,18,21,31,26
2154.0,14,24,26,23
2155.0,19,15,25,28
2156.0,21,28,23,20
2157.0,32,13,23,30
2158.0,22,28,22,30
2159.0,21,25,30,27
2160.0,19,22,30,20
2161.0,18,23,26,22
2162.0,29,32,26,29
2163.0,17,23,28,18
2164.0,28,22,29,21
2165.0,23,18,31,21
2166.0,27,14,23,26
2167.0,21,20,22,38
2168.0,25,29,20,35
2169.0,20,22,36,30
2170.0,24,29,34,33
2171.0,18,23,22,20
2172.0,19,25,31,23
2173.0,25,23,34,32
2174.0,27,23,28,34
2175.0,29,18,20,28
2176.0,20,37,25,36
2177.0,22,23,20,30
2178.0,21,22,25,35
2179.0,19,17,30,23
2180.0,20,24,25,24
2181.0,23,25,30,31
2182.0,23,16,33,38
2183.0,27,20,37,33
2184.0,22,28,21,36
2185.0,24,21,29,36
2186.0,28,25,26,23
2187.0,23,15,25,25
2188.0,21,21,25,21
2189.0,28,26,32,29
2190.0,17,20,37,26
2191.0,19,20,40,32
2192.0,24,24,27,31
2193.0,29,27,32,30
2194.0,19,32,24,37
2195.0,25,23,33,39
2196.0,36,24,31,35
2197.0,37,31,36,43
2198.0,27,21,38,51
2199.0,48,39,46,43
2200.0,38,27,67,58
2201.0,47,44,53,69
2202.0,42,35,61,75
2203.0,61,57,58,83
2204.0,54,38,74,85
2205.0,64,55,53,92
2206.0,46,65,64,84
2207.0,50,50,56,70
2208.0,63,58,65,60
2209.0,50,44,41,55
2210.0,37,32,46,56
2211.0,36,27,38,61
2212.0,43,36,34,82
2213.0,35,43,43,43
2214.0,36,34,52,51
2215.0,44,30,36,50
2216.0,36,37,30,53
2217.0,50,41,38,47
2218.0,36,28,44,45
2219.0,35,36,39,38
2220.0,34,38,37,45
2221.0,29,40,38,50
2222.0,47,29,30,35
2223.0,33,35,44,29
2224.0,39,34,33,28
2225.0,36,31,42,44
2226.0,35,31,36,39
2227.0,43,42,39,43
2228.0,35,36,37,42
2229.0,37,32,46,31
2230.0,44,30,32,49
2231.0,47,35,32,40
2232.0,38,27,48,36
2233.0,38,33,39,32
2234.0,32,32,27,48
2235.0,55,39,50,23
2236.0,42,47,41,37
2237.0,55,27,34,36
2238.0,38,32,41,26
2239.0,40,39,41,45
2240.0,24,21,36,31
2241.0,42,38,46,48
2242.0,33,36,38,48
2243.0,30,32,31,31
2244.0,35,34,35,31
2245.0,33,34,40,43
2246.0,37,40,34,36
2247.0,42,41,30,37
2248.0,38,20,38,31
2249.0,39,34,39,42
2250.0,35,37,41,37
2251.0,36,49,41,38
2252.0,43,26,33,37
2253.0,34,37,39,26
2254.0,40,35,45,33
2255.0,35,32,48,27
2256.0,34,42,36,40
2257.0,43,28,35,32
2258.0,28,36,39,30
2259.0,31,38,38,44
2260.0,46,35,44,39
2261.0,48,34,38,40
2262.0,45,34,34,35
2263.0,33,34,38,36
2264.0,33,43,43,33
2265.0,38,34,23,35
2266.0,37,42,37,37
2267.0,37,28,42,36
2268.0,46,34,34,52
2269.0,31,27,40,35
2270.0,38,26,35,34
2271.0,37,41,40,33
2272.0,41,37,36,29
2273.0,33,32,49,30
2274.0,48,36,41,40
2275.0,30,30,44,37
2276.0,29,43,35,38
2277.0,49,45,48,44
2278.0,39,44,44,41
2279.0,36,34,45,34
2280.0,36,34,48,39
2281.0,38,33,34,30
2282.0,41,44,43,42
2283.0,43,47,40,36
2284.0,54,47,44,35
2285.0,48,38,35,46
2286.0,46,38,44,48
2287.0,54,37,56,60
2288.0,48,33,52,48
2289.0,46,39,59,50
2290.0,46,51,47,53
2291.0,48,53,71,50
2292.0,50,50,54,56
2293.0,48,45,50,52
2294.0,42,49,60,50
2295.0,51,45,41,50
2296.0,37,47,52,45
2297.0,46,39,43,38
2298.0,44,41,46,45
2299.0,37,42,48,52
2300.0,46,44,43,41
2301.0,46,44,46,50
2302.0,42,45,35,42
2303.0,44,42,51,43
2304.0,35,36,42,34
2305.0,53,30,39,45
2306.0,38,42,48,47
2307.0,37,43,53,42
2308.0,42,41,45,50
2309.0,29,44,50,46
2310.0,39,44,42,33
2311.0,43,32,57,47
2312.0,46,37,45,45
2313.0,47,51,44,46
2314.0,46,51,40,42
2315.0,45,46,44,40
2316.0,38,44,46,62
2317.0,43,48,39,55
2318.0,49,41,46,47
2319.0,45,38,51,49
2320.0,49,34,57,39
2321.0,46,46,48,61
2322.0,43,44,38,42
2323.0,41,46,31,46
2324.0,51,45,56,48
2325.0,44,46,60,58
2326.0,52,54,46,35
2327.0,39,43,45,42
2328.0,59,34,31,46
2329.0,44,54,42,42
2330.0,39,31,54,40
2331.0,37,29,58,48
2332.0,54,54,58,55
2333.0,44,47,60,53
2334.0,45,45,40,35
2335.0,53,38,48,40
2336.0,42,40,48,50
2337.0,39,38,47,49
2338.0,42,53,40,51
2339.0,36,37,36,35
2340.0,42,40,37,50
2341.0,39,52,51,38
2342.0,52,33,50,49
2343.0,40,63,48,39
2344.0,50,50,46,47
2345.0,52,56,47,46
2346.0,45,31,34,58
2347.0,44,30,44,28
2348.0,46,42,51,42
2349.0,47,50,41,45
2350.0,45,48,48,60
2351.0,38,40,52,28
2352.0,52,47,46,44
2353.0,47,39,46,39
2354.0,32,44,42,45
2355.0,40,52,51,42
2356.0,36,35,51,47
2357.0,51,41,46,47
2358.0,45,43,39,39
2359.0,48,49,56,41
2360.0,51,38,35,48
2361.0,40,37,66,55
2362.0,33,52,51,49
2363.0,41,45,40,42
2364.0,42,41,47,41
2365.0,43,41,42,32
2366.0,33,48,56,57
2367.0,49,39,41,38
2368.0,38,36,48,48
2369.0,43,54,46,50
2370.0,38,49,36,39
2371.0,41,39,64,41
2372.0,49,40,51,44
2373.0,41,40,57,36
2374.0,41,49,47,45
2375.0,49,49,42,40
2376.0,35,43,44,42
2377.0,36,53,41,41
2378.0,35,47,43,43
2379.0,32,41,58,40
2380.0,35,42,48,53
2381.0,53,38,41,54
2382.0,40,46,46,39
2383.0,42,52,50,53
2384.0,41,49,56,39
2385.0,33,55,37,53
2386.0,51,39,42,44
2387.0,38,40,45,47
2388.0,51,37,45,44
2389.0,34,38,52,46
2390.0,40,41,52,51
2391.0,45,38,48,53
2392.0,38,41,45,49
2393.0,43,35,43,46
2394.0,48,35,45,44
2395.0,50,37,53,44
2396.0,53,30,53,56
2397.0,50,39,42,44
2398.0,38,40,40,44
2399.0,47,35,42,42
2400.0,49,30,48,39
2401.0,38,49,44,36
2402.0,60,45,58,50
2403.0,33,51,45,44
2404.0,41,45,45,47
2405.0,40,48,44,46
2406.0,31,46,40,44
2407.0,41,41,43,36
2408.0,46,38,45,45
2409.0,38,36,44,53
2410.0,46,42,41,38
2411.0,50,51,44,66
2412.0,32,44,46,43
2413.0,63,49,54,46
2414.0,51,49,44,55
2415.0,32,40,44,44
2416.0,53,45,50,41
2417.0,49,56,57,44
2418.0,46,45,40,48
2419.0,40,47,58,54
2420.0,51,45,56,34
2421.0,35,37,39,46
2422.0,47,52,45,45
2423.0,52,48,41,47
2424.0,33,39,45,37
2425.0,49,35,46,52
2426.0,38,45,51,48
2427.0,34,50,56,53
2428.0,44,36,60,44
2429.0,43,41,47,42
2430.0,36,46,61,39
2431.0,34,51,58,40
2432.0,49,42,53,40
2433.0,56,42,48,45
2434.0,42,33,42,45
2435.0,38,41,42,47
2436.0,41,45,54,50
2437.0,42,32,45,46
2438.0,49,48,45,29
2439.0,47,42,38,50
2440.0,38,40,46,59
2441.0,38,38,45,51
2442.0,37,39,59,39
2443.0,42,53,37,39
2444.0,39,46,57,38
2445.0,44,47,46,40
2446.0,42,49,48,50
2447.0,40,58,48,44
2448.0,43,47,46,39
2449.0,41,35,44,38
2450.0,43,33,60,55
2451.0,33,54,52,27
2452.0,40,42,43,55
2453.0,37,49,46,40
2454.0,40,45,52,41
2455.0,43,47,38,53
2456.0,37,42,53,39
2457.0,49,38,42,39
2458.0,41,37,34,33
2459.0,45,43,58,40
2460.0,33,38,45,47
2461.0,45,35,52,38
2462.0,37,40,48,43
2463.0,50,41,38,39
2464.0,32,36,53,46
2465.0,42,33,45,39
2466.0,37,50,51,49
2467.0,42,30,50,52
2468.0,41,44,60,40
2469.0,45,37,46,38
2470.0,40,42,51,45
2471.0,43,49,46,36
2472.0,59,30,54,38
2473.0,40,40,47,41
2474.0,48,42,53,51
2475.0,37,38,52,43
2476.0,50,31,44,44
2477.0,39,39,51,47
2478.0,36,42,49,39
2479.0,45,39,45,36
2480.0,36,36,49,40
2481.0,49,47,46,36
2482.0,35,39,65,43
2483.0,48,39,49,47
2484.0,36,40,35,30
2485.0,34,43,40,38
2486.0,29,43,39,58
2487.0,42,31,32,46
2488.0,47,46,44,33
2489.0,38,48,50,52
2490.0,42,49,39,45
2491.0,33,48,53,37
2492.0,42,48,40,42
2493.0,26,41,52,54
2494.0,40,45,36,39
2495.0,34,40,37,45
2496.0,50,56,41,46
2497.0,41,35,39,27
2498.0,40,42,43,45
2499.0,30,39,50,54
2500.0,36,42,41,39
2501.0,40,32,38,59
2502.0,46,49,35,31
2503.0,49,36,43,28
2504.0,44,47,36,47
2505.0,39,42,45,37
2506.0,36,50,45,49
2507.0,47,45,49,50
2508.0,41,41,51,39
2509.0,36,42,45,51
2510.0,31,36,40,40
2511.0,36,35,38,56
2512.0,37,48,49,53
2513.0,49,39,41,32
2514.0,31,48,50,44
2515.0,35,43,38,38
2516.0,43,40,36,44
2517.0,45,42,42,37
2518.0,46,46,52,52
2519.0,36,38,49,40
2520.0,38,47,42,34
2521.0,37,36,40,38
2522.0,45,47,45,34
2523.0,36,46,33,30
2524.0,42,44,49,51
2525.0,44,34,48,53
2526.0,53,53,42,48
2527.0,41,42,58,41
2528.0,44,41,33,47
2529.0,40,39,45,52
2530.0,40,40,45,41
2531.0,35,42,44,35
2532.0,36,37,38,34
2533.0,46,36,34,52
2534.0,37,31,38,40
2535.0,35,42,43,41
2536.0,34,38,46,43
2537.0,40,49,41,42
2538.0,55,37,53,37
2539.0,35,41,29,47
2540.0,46,48,50,37
2541.0,29,43,47,46
2542.0,37,30,40,40
2543.0,42,44,47,57
2544.0,35,48,42,41
2545.0,48,27,39,45
2546.0,51,35,57,40
2547.0,42,35,35,43
2548.0,49,25,58,43
2549.0,53,46,37,42
2550.0,40,27,37,41
2551.0,39,38,50,31
2552.0,37,45,42,46
2553.0,42,29,33,49
2554.0,40,40,40,39
2555.0,41,37,57,52
2556.0,43,33,46,29
2557.0,37,39,48,50
2558.0,46,49,33,48
2559.0,37,41,33,36
2560.0,45,38,31,48
2561.0,33,43,38,40
2562.0,37,32,37,37
2563.0,35,42,54,41
2564.0,35,32,43,43
2565.0,32,34,36,37
2566.0,42,44,62,47
2567.0,39,37,41,47
2568.0,38,30,47,44
2569.0,36,35,44,42
2570.0,32,47,46,36
2571.0,42,29,39,46
2572.0,36,35,46,36
2573.0,53,35,58,34
2574.0,40,38,46,45
2575.0,36,38,40,36
2576.0,41,37,29,50
2577.0,26,34,45,53
2578.0,41,41,40,51
2579.0,45,36,44,49
2580.0,22,36,42,41
2581.0,42,47,48,40
2582.0,34,52,41,42
2583.0,37,46,38,42
2584.0,32,49,52,45
2585.0,55,31,44,31
2586.0,33,34,44,44
2587.0,41,36,50,38
2588.0,41,37,50,52
2589.0,42,34,39,36
2590.0,31,38,41,38
2591.0,27,39,41,43
2592.0,35,29,44,34
2593.0,41,31,41,28
2594.0,48,36,46,41
2595.0,40,33,47,43
2596.0,40,38,48,33
2597.0,37,32,56,43
2598.0,39,32,41,39
2599.0,36,38,39,49
2600.0,45,42,36,40
2601.0,46,41,40,38
2602.0,34,36,31,51
2603.0,37,27,32,30
2604.0,41,32,49,40
2605.0,34,41,37,41
2606.0,40,35,44,36
2607.0,44,30,37,37
2608.0,48,31,44,43
2609.0,43,45,53,41
2610.0,51,40,37,51
2611.0,42,39,41,38
2612.0,34,47,38,46
2613.0,43,27,38,36
2614.0,49,44,48,41
2615.0,51,43,41,47
2616.0,46,46,32,40
2617.0,44,31,39,44
2618.0,64,35,44,42
2619.0,47,22,46,43
2620.0,47,45,46,35
2621.0,42,34,32,46
2622.0,40,35,43,38
2623.0,49,34,41,34
2624.0,51,38,37,36
2625.0,38,23,38,42
2626.0,50,33,41,44
2627.0,42,37,57,40
2628.0,38,46,28,39
2629.0,39,39,31,48
2630.0,37,49,41,38
2631.0,41,40,42,28
2632.0,49,32,37,35
2633.0,39,43,52,50
2634.0,40,49,38,31
2635.0,42,43,39,41
2636.0,53,31,43,37
2637.0,43,33,42,50
2638.0,36,33,31,46
2639.0,46,42,52,37
2640.0,45,39,36,48
2641.0,34,31,46,54
2642.0,46,31,33,47
2643.0,46,31,44,33
2644.0,39,32,31,39
2645.0,39,38,41,42
2646.0,48,39,44,44
2647.0,39,38,44,34
2648.0,54,39,49,37
2649.0,36,38,37,30
2650.0,35,42,42,35
2651.0,32,49,42,45
2652.0,44,24,32,37
2653.0,39,35,35,36
2654.0,35,35,39,33
2655.0,43,29,41,32
2656.0,40,38,37,36
2657.0,32,42,43,36
2658.0,27,30,31,40
2659.0,42,45,47,40
2660.0,37,35,36,37
2661.0,45,35,43,37
2662.0,35,26,48,37
2663.0,36,52,38,33
2664.0,40,40,41,46
2665.0,45,38,42,50
2666.0,42,44,38,31
2667.0,44,37,44,32
2668.0,27,38,39,28
2669.0,33,39,39,48
2670.0,31,36,45,42
2671.0,47,40,39,32
2672.0,40,33,33,34
2673.0,52,32,42,46
2674.0,27,45,29,31
2675.0,43,22,36,41
2676.0,46,32,40,34
2677.0,34,34,36,38
2678.0,46,34,54,43
2679.0,35,27,31,52
2680.0,49,32,38,49
2681.0,41,48,44,38
2682.0,42,37,51,38
2683.0,48,45,45,35
2684.0,45,48,31,50
2685.0,33,41,43,37
2686.0,43,33,40,28
2687.0,41,32,38,32
2688.0,29,43,34,44
2689.0,41,33,43,30
2690.0,47,24,42,35
2691.0,48,26,38,40
2692.0,30,40,48,35
2693.0,33,39,49,41
2694.0,32,44,38,43
2695.0,48,54,43,31
2696.0,33,34,38,43
2697.0,31,42,39,55
2698.0,40,51,46,45
2699.0,38,35,43,37
2700.0,49,33,36,49
2701.0,45,32,28,29
2702.0,37,36,40,46
2703.0,36,30,42,43
2704.0,40,33,30,41
2705.0,31,49,29,39
2706.0,38,25,42,39
2707.0,40,42,29,33
2708.0,47,49,37,39
2709.0,38,28,39,43
2710.0,39,42,36,40
2711.0,33,30,48,33
2712.0,42,34,48,47
2713.0,46,40,41,26
2714.0,50,42,36,27
2715.0,36,33,38,46
2716.0,46,45,43,47
2717.0,47,42,42,36
2718.0,43,38,53,55
2719.0,38,37,34,49
2720.0,30,45,47,40
2721.0,35,27,48,36
2722.0,33,36,29,42
2723.0,46,34,48,40
2724.0,37,24,47,48
2725.0,52,39,44,37
2726.0,38,41,35,36
2727.0,51,29,41,47
2728.0,38,32,40,57
2729.0,48,50,36,46
2730.0,42,39,44,43
2731.0,46,45,42,34
2732.0,40,33,47,46
2733.0,52,29,32,44
2734.0,40,27,57,44
2735.0,35,38,40,44
2736.0,46,36,41,37
2737.0,41,47,33,46
2738.0,50,42,68,50
2739.0,47,47,51,56
2740.0,39,44,46,57
2741.0,56,44,47,50
2742.0,35,30,51,58
2743.0,49,32,52,60
2744.0,46,41,57,45
2745.0,51,38,53,57
2746.0,50,47,61,33
2747.0,44,43,63,51
2748.0,45,58,43,52
2749.0,55,42,61,48
2750.0,45,45,53,41
2751.0,48,41,45,57
2752.0,36,30,63,40
2753.0,51,55,57,34
2754.0,35,37,50,61
2755.0,42,52,57,43
2756.0,42,39,56,55
2757.0,46,31,56,48
2758.0,51,41,47,47
2759.0,47,39,43,50
2760.0,42,43,41,48
2761.0,47,42,56,51
2762.0,45,33,49,59
2763.0,39,42,51,61
2764.0,39,51,49,51
2765.0,41,39,47,43
2766.0,36,34,60,57
2767.0,36,45,61,62
2768.0,43,47,49,47
2769.0,49,37,54,49
2770.0,48,38,45,50
2771.0,41,41,56,36
2772.0,32,43,66,53
2773.0,43,39,66,50
2774.0,46,44,42,48
2775.0,46,39,47,54
2776.0,47,51,51,51
2777.0,31,40,51,64
2778.0,38,44,41,42
2779.0,47,45,59,51
2780.0,44,43,42,51
2781.0,39,33,53,43
2782.0,47,30,68,46
2783.0,37,40,46,50
2784.0,43,45,55,47
2785.0,49,52,43,44
2786.0,53,38,57,39
2787.0,45,51,48,62
2788.0,48,54,54,47
2789.0,53,38,37,44
2790.0,59,43,49,52
2791.0,50,40,51,36
2792.0,64,53,45,50
2793.0,56,42,58,59
2794.0,48,46,56,45
2795.0,61,50,54,51
2796.0,64,47,43,49
2797.0,58,37,45,34
2798.0,74,36,41,52
2799.0,64,58,54,42
2800.0,69,42,41,46
2801.0,72,35,65,62
2802.0,65,45,55,44
2803.0,83,48,45,50
2804.0,79,44,54,43
2805.0,84,47,51,42
2806.0,85,44,41,57
2807.0,88,45,50,45
2808.0,76,45,41,51
2809.0,83,52,44,48
2810.0,84,51,46,47
2811.0,103,49,44,46
2812.0,78,48,52,38
2813.0,97,44,51,68
2814.0,94,42,44,48
2815.0,99,54,52,55
2816.0,126,51,49,64
2817.0,111,50,48,50
2818.0,109,57,52,41
2819.0,139,60,54,55
2820.0,147,54,52,39
2821.0,149,57,52,37
2822.0,181,54,55,50
2823.0,190,38,54,51
2824.0,240,44,52,60
2825.0,225,49,44,45
2826.0,230,41,65,37
2827.0,224,70,49,45
2828.0,242,52,60,54
2829.0,215,41,54,53
2830.0,195,30,37,50
2831.0,200,42,59,44
2832.0,170,51,54,57
2833.0,141,39,51,46
2834.0,131,46,59,55
2835.0,109,44,35,66
2836.0,102,46,57,58
2837.0,108,39,44,56
2838.0,73,50,50,47
2839.0,70,37,55,50
2840.0,73,42,56,46
2841.0,53,36,54,48
2842.0,56,50,44,42
2843.0,57,46,50,51
2844.0,52,56,41,55
2845.0,57,49,51,51
2846.0,48,44,47,38
2847.0,52,43,62,46
2848.0,61,40,45,36
2849.0,57,53,49,43
2850.0,48,34,53,57
2851.0,58,45,59,46
2852.0,65,46,47,58
2853.0,50,48,55,50
2854.0,43,34,53,49
2855.0,49,38,50,49
2856.0,53,43,52,56
2857.0,52,30,44,55
2858.0,52,37,69,45
2859.0,57,36,45,45
2860.0,51,41,46,55
2861.0,57,36,57,56
2862.0,52,49,40,49
2863.0,49,33,51,51
2864.0,56,37,48,50
2865.0,57,39,37,49
2866.0,49,38,56,50
2867.0,69,57,49,41
2868.0,49,39,50,48
2869.0,59,34,55,52
2870.0,46,52,43,46
2871.0,57,36,53,45
2872.0,47,39,43,47
2873.0,52,40,52,47
2874.0,55,42,44,49
2875.0,54,36,45,46
2876.0,52,36,44,63
2877.0,39,37,48,50
2878.0,67,42,45,57
2879.0,54,35,46,63
2880.0,61,35,51,45
2881.0,78,40,50,52
2882.0,71,41,45,50
2883.0,95,48,59,45
2884.0,77,36,44,40
2885.0,77,47,47,46
2886.0,98,37,48,52
2887.0,108,39,37,47
2888.0,88,35,44,52
2889.0,103,38,42,38
2890.0,118,52,47,55
2891.0,103,45,39,35
2892.0,111,32,50,51
2893.0,99,40,48,51
2894.0,121,29,60,47
2895.0,114,45,49,58
2896.0,115,38,45,42
2897.0,139,36,55,51
2898.0,148,42,48,61
2899.0,138,32,51,42
2900.0,162,43,40,43
2901.0,172,39,48,39
2902.0,202,44,57,44
2903.0,204,38,63,44
2904.0,240,47,36,54
2905.0,282,36,46,42
2906.0,308,36,40,55
2907.0,299,53,40,38
2908.0,315,48,43,42
2909.0,341,40,41,48
2910.0,313,45,46,48
2911.0,232,50,53,54
2912.0,252,34,37,44
2913.0,234,39,43,61
2914.0,192,57,41,46
2915.0,161,48,65,44
2916.0,144,37,40,44
2917.0,112,36,49,44
2918.0,102,52,51,44
2919.0,94,52,50,46
2920.0,100,45,42,47
2921.0,88,35,40,42
2922.0,68,45,42,45
2923.0,73,42,49,50
2924.0,59,36,43,44
2925.0,50,43,58,44
2926.0,64,46,45,56
2927.0,64,45,44,38
2928.0,73,44,51,40
2929.0,55,41,40,40
2930.0,47,43,43,43
2931.0,49,44,44,42
2932.0,51,50,41,51
2933.0,55,41,48,52
2934.0,59,42,51,40
2935.0,56,45,48,48
2936.0,52,45,44,48
2937.0,48,36,37,35
2938.0,53,43,53,40
2939.0,51,44,49,32
2940.0,50,46,56,46
2941.0,48,46,40,51
2942.0,43,43,58,50
2943.0,50,47,41,52
2944.0,61,35,41,53
2945.0,54,48,47,51
2946.0,49,43,44,55
2947.0,37,49,53,44
2948.0,48,36,43,49
2949.0,46,47,55,48
2950.0,47,38,34,40
2951.0,37,40,51,57
2952.0,34,57,48,42
2953.0,38,43,55,47
2954.0,51,43,48,36
2955.0,47,45,51,43
2956.0,39,52,60,59
2957.0,46,39,42,60
2958.0,40,39,49,45
2959.0,42,51,50,52
2960.0,51,45,44,59
2961.0,45,35,47,51
2962.0,49,57,58,50
2963.0,40,43,37,38
2964.0,45,45,35,40
2965.0,48,45,45,50
2966.0,50,37,41,45
2967.0,54,44,47,40
2968.0,37,45,40,46
2969.0,49,41,43,42
2970.0,53,39,48,32
2971.0,38,43,54,60
2972.0,51,36,41,54
2973.0,41,43,50,47
2974.0,38,39,40,69
2975.0,49,52,61,54
2976.0,41,34,40,43
2977.0,36,51,45,47
2978.0,54,40,47,48
2979.0,36,55,53,47
2980.0,34,43,45,53
2981.0,49,49,48,40
2982.0,37,54,53,49
2983.0,45,44,55,43
2984.0,53,46,59,52
2985.0,36,45,42,54
2986.0,51,40,39,47
2987.0,35,49,40,44
2988.0,46,40,40,45
2989.0,48,57,38,56
2990.0,32,46,58,45
2991.0,28,61,48,56
2992.0,35,51,43,51
2993.0,45,53,39,44
2994.0,51,49,41,48
2995.0,48,68,44,55
2996.0,37,55,42,57
2997.0,41,81,53,37
2998.0,40,77,33,41
2999.0,43,75,52,48
3000.0,28,69,43,51
3001.0,42,61,46,63
3002.0,47,60,41,60
3003.0,45,84,50,51
3004.0,46,91,38,44
3005.0,46,66,42,62
3006.0,30,76,46,46
3007.0,39,65,54,51
3008.0,36,75,39,39
3009.0,44,88,59,46
3010.0,43,70,47,52
3011.0,39,86,50,70
3012.0,46,107,56,44
3013.0,47,92,49,43
3014.0,41,110,42,43
3015.0,36,144,46,51
3016.0,47,128,32,49
3017.0,45,156,46,57
3018.0,50,147,46,55
3019.0,47,203,51,45
3020.0,48,223,43,59
3021.0,52,212,42,43
3022.0,38,253,55,45
3023.0,42,277,44,52
3024.0,45,248,53,47
3025.0,44,242,54,52
3026.0,39,238,47,46
3027.0,44,197,54,38
3028.0,41,204,50,39
3029.0,38,180,50,54
3030.0,42,153,42,40
3031.0,56,140,50,40
3032.0,41,114,50,42
3033.0,47,95,48,47
3034.0,38,84,44,47
3035.0,35,74,56,48
3036.0,40,80,49,43
3037.0,39,63,38,49
3038.0,47,68,42,45
3039.0,51,50,40,52
3040.0,40,47,50,46
3041.0,50,49,41,39
3042.0,47,51,51,42
3043.0,54,51,35,40
3044.0,48,50,40,52
3045.0,41,47,49,35
3046.0,37,46,43,56
3047.0,50,57,54,51
3048.0,57,58,44,50
3049.0,38,62,54,38
3050.0,45,51,48,44
3051.0,40,62,41,39
3052.0,37,54,45,41
3053.0,54,69,47,39
3054.0,55,57,38,35
3055.0,44,48,54,54
3056.0,46,49,53,50
3057.0,58,52,60,28
3058.0,30,68,58,50
3059.0,48,35,38,37
3060.0,50,36,51,37
3061.0,62,52,52,41
3062.0,57,52,43,35
3063.0,44,52,50,39
3064.0,32,49,40,42
3065.0,48,35,41,43
3066.0,43,49,31,54
3067.0,34,65,50,29
3068.0,45,57,45,47
3069.0,56,52,40,45
3070.0,60,58,61,47
3071.0,49,67,35,52
3072.0,42,47,42,49
3073.0,47,70,44,42
3074.0,40,68,40,41
3075.0,52,78,50,46
3076.0,48,48,30,37
3077.0,54,70,44,67
3078.0,53,84,54,54
3079.0,44,63,50,57
3080.0,49,87,55,39
3081.0,48,98,42,34
3082.0,43,91,46,33
3083.0,46,98,51,48
3084.0,43,95,48,61
3085.0,43,96,44,45
3086.0,54,93,48,56
3087.0,44,105,45,40
3088.0,55,96,48,44
3089.0,47,108,40,43
3090.0,47,99,46,50
3091.0,47,96,43,41
3092.0,50,127,43,42
3093.0,41,116,42,44
3094.0,47,124,42,40
3095.0,43,131,41,36
3096.0,46,152,50,50
3097.0,50,169,49,48
3098.0,49,200,42,41
3099.0,53,206,50,29
3100.0,40,213,38,38
3101.0,47,263,43,54
3102.0,45,304,49,39
3103.0,54,292,52,47
3104.0,41,347,36,54
3105.0,41,293,41,46
3106.0,37,289,37,49
3107.0,47,308,37,41
3108.0,37,261,50,50
3109.0,43,253,39,34
3110.0,43,219,35,46
3111.0,40,207,44,53
3112.0,48,186,55,37
3113.0,42,153,48,41
3114.0,42,135,44,49
3115.0,46,105,36,33
3116.0,45,102,48,38
3117.0,41,88,47,51
3118.0,33,77,40,39
3119.0,35,84,47,43
3120.0,41,60,40,46
3121.0,35,58,40,48
3122.0,35,61,51,51
3123.0,43,50,54,53
3124.0,46,49,44,44
3125.0,44,61,35,44
3126.0,41,57,46,47
3127.0,41,64,44,64
3128.0,47,57,51,50
3129.0,37,52,45,40
3130.0,53,35,49,42
3131.0,54,54,42,38
3132.0,53,47,59,50
3133.0,38,45,50,42
3134.0,42,59,52,38
3135.0,48,47,42,48
3136.0,39,49,54,44
3137.0,52,39,58,48
3138.0,42,51,53,42
3139.0,45,51,46,45
3140.0,38,45,42,50
3141.0,45,30,54,64
3142.0,46,46,62,47
3143.0,42,60,40,44
3144.0,40,40,50,46
3145.0,33,45,45,52
3146.0,48,55,47,44
3147.0,36,32,51,40
3148.0,39,32,44,49
3149.0,43,42,45,50
3150.0,46,41,44,58
3151.0,40,39,50,40
3152.0,45,47,50,46
3153.0,40,49,44,54
3154.0,57,37,44,51
3155.0,39,45,55,55
3156.0,39,50,38,57
3157.0,35,55,53,41
3158.0,42,59,49,56
3159.0,42,37,46,60
3160.0,43,37,52,54
3161.0,55,46,50,47
3162.0,33,50,57,46
3163.0,39,45,55,43
3164.0,47,40,48,51
3165.0,41,30,56,49
3166.0,55,44,49,45
3167.0,47,36,57,51
3168.0,47,52,45,55
3169.0,36,50,63,47
3170.0,38,43,51,48
3171.0,48,49,43,45
3172.0,38,32,53,66
3173.0,47,44,56,54
3174.0,47,48,49,59
3175.0,42,48,52,49
3176.0,49,46,60,49
3177.0,39,38,40,57
3178.0,44,44,54,49
3179.0,44,55,66,37
3180.0,43,48,45,55
3181.0,60,46,51,58
3182.0,33,45,45,50
3183.0,45,43,46,48
3184.0,45,48,54,53
3185.0,44,42,50,48
3186.0,50,39,58,49
3187.0,53,31,40,43
3188.0,46,41,52,63
3189.0,51,48,48,52
3190.0,53,57,51,53
3191.0,46,52,56,61
3192.0,44,37,48,55
3193.0,54,37,58,53
3194.0,52,45,60,47
3195.0,45,34,49,48
3196.0,44,56,63,45
3197.0,48,40,49,52
3198.0,46,48,42,47
3199.0,40,43,49,45
3200.0,52,40,50,33
3201.0,44,42,51,44
3202.0,46,41,47,45
3203.0,55,37,55,56
3204.0,47,54,56,63
3205.0,32,40,51,62
3206.0,35,38,49,55
3207.0,50,40,39,51
3208.0,41,51,61,42
3209.0,43,27,47,50
3210.0,45,44,58,54
3211.0,43,53,51,42
3212.0,48,40,57,50
3213.0,38,30,50,57
3214.0,52,38,62,53
3215.0,47,45,47,53
3216.0,45,43,46,46
3217.0,46,47,60,54
3218.0,49,40,46,60
3219.0,46,38,60,47
3220.0,55,42,50,47
3221.0,36,36,48,56
3222.0,60,34,51,44
3223.0,54,35,56,61
3224.0,42,47,51,39
3225.0,45,38,53,55
3226.0,53,51,57,42
3227.0,44,39,57,45
3228.0,46,34,45,41
3229.0,50,44,55,46
3230.0,51,33,43,46
3231.0,56,38,46,58
3232.0,59,41,58,50
3233.0,61,55,58,46
3234.0,54,37,54,59
3235.0,50,40,45,53
3236.0,57,44,55,39
3237.0,45,40,53,59
3238.0,34,45,46,42
3239.0,44,41,46,62
3240.0,37,45,53,49
3241.0,37,51,48,46
3242.0,54,48,43,66
3243.0,55,40,51,55
3244.0,48,50,43,50
3245.0,41,51,46,53
3246.0,46,41,44,46
3247.0,53,35,54,49
3248.0,56,47,34,57
3249.0,52,46,55,55
3250.0,52,47,45,55
3251.0,51,48,44,58
3252.0,54,46,59,48
3253.0,58,39,53,43
3254.0,45,53,46,62
3255.0,62,46,54,60
3256.0,49,44,53,65
3257.0,68,45,50,36
3258.0,52,37,61,48
3259.0,55,34,47,43
3260.0,60,48,70,63
3261.0,46,51,52,46
3262.0,45,47,47,55
3263.0,58,47,52,49
3264.0,62,40,42,42
3265.0,65,38,55,56
3266.0,65,41,44,54
3267.0,84,50,50,47
3268.0,71,33,65,55
3269.0,91,38,49,57
3270.0,95,44,46,43
3271.0,108,38,42,50
3272.0,95,50,54,56
3273.0,117,35,57,53
3274.0,111,34,61,56
3275.0,123,49,45,40
3276.0,151,62,45,46
3277.0,153,38,54,63
3278.0,149,51,48,49
3279.0,175,37,38,52
3280.0,190,48,42,50
3281.0,198,44,55,60
3282.0,210,48,55,48
3283.0,209,47,56,58
3284.0,218,41,49,56
3285.0,194,32,49,50
3286.0,170,47,58,48
3287.0,167,52,54,56
3288.0,149,51,52,61
3289.0,113,41,52,53
3290.0,109,44,44,52
3291.0,108,51,45,50
3292.0,88,47,56,54
3293.0,71,41,43,49
3294.0,85,45,51,51
3295.0,100,48,49,49
3296.0,60,50,41,55
3297.0,66,33,68,59
3298.0,63,47,53,61
3299.0,51,44,55,42
3300.0,50,55,50,47
3301.0,68,53,47,44
3302.0,73,61,40,61
3303.0,68,61,55,61
3304.0,59,38,53,48
3305.0,49,45,49,51
3306.0,53,43,50,51
3307.0,48,48,57,55
3308.0,53,51,60,63
3309.0,65,58,45,43
3310.0,54,45,38,64
3311.0,56,56,41,41
3312.0,44,51,43,52
3313.0,59,41,61,43
3314.0,45,51,44,54
3315.0,51,44,54,54
3316.0,46,45,57,56
3317.0,48,44,46,56
3318.0,34,50,54,35
3319.0,54,50,73,58
3320.0,57,46,54,46
3321.0,52,48,51,59
3322.0,53,43,44,48
3323.0,48,45,44,44
3324.0,38,49,45,54
3325.0,43,43,53,54
3326.0,45,36,45,39
3327.0,44,49,55,59
3328.0,40,46,72,49
3329.0,57,36,54,38
3330.0,44,41,61,49
3331.0,45,41,52,56
3332.0,54,37,57,66
3333.0,60,35,56,49
3334.0,50,46,58,53
3335.0,57,50,40,53
3336.0,49,42,59,64
3337.0,45,44,49,55
3338.0,56,41,55,59
3339.0,61,47,43,63
3340.0,55,45,47,44
3341.0,57,41,55,33
3342.0,62,55,50,58
3343.0,86,43,62,47
3344.0,67,46,57,46
3345.0,68,39,59,48
3346.0,81,39,55,49
3347.0,86,44,49,43
3348.0,97,60,38,51
3349.0,103,34,45,50
3350.0,92,56,53,49
3351.0,102,39,53,47
3352.0,116,46,73,50
3353.0,120,46,56,44
3354.0,129,55,54,60
3355.0,156,50,55,52
3356.0,151,44,59,49
3357.0,153,43,42,50
3358.0,186,36,41,69
3359.0,226,60,56,45
3360.0,239,52,51,41
3361.0,254,41,52,57
3362.0,271,48,41,58
3363.0,266,41,65,53
3364.0,282,46,47,61
3365.0,237,50,60,47
3366.0,240,30,44,45
3367.0,222,35,45,43
3368.0,205,33,48,49
3369.0,199,41,75,46
3370.0,180,39,51,50
3371.0,172,39,44,44
3372.0,149,48,54,50
3373.0,127,53,43,49
3374.0,120,38,48,43
3375.0,109,41,56,46
3376.0,116,27,46,44
3377.0,104,45,51,46
3378.0,104,47,51,40
3379.0,95,36,36,40
3380.0,101,47,44,53
3381.0,81,44,48,53
3382.0,81,38,56,56
3383.0,111,40,40,48
3384.0,86,50,59,47
3385.0,87,49,56,54
3386.0,63,36,47,62
3387.0,82,31,40,56
3388.0,71,39,52,42
3389.0,82,31,47,58
3390.0,75,52,49,53
3391.0,76,41,48,61
3392.0,58,37,49,54
3393.0,55,49,42,61
3394.0,65,48,52,43
3395.0,55,45,51,48
3396.0,70,42,56,39
3397.0,50,45,44,52
3398.0,59,33,59,58
3399.0,52,41,51,45
3400.0,74,51,73,51
3401.0,55,23,53,35
3402.0,58,41,55,44
3403.0,49,41,42,59
3404.0,60,48,63,40
3405.0,39,48,59,48
3406.0,49,51,43,56
3407.0,33,42,66,50
3408.0,57,43,42,51
3409.0,46,50,56,61
3410.0,48,46,49,54
3411.0,59,44,58,54
3412.0,44,36,64,41
3413.0,50,45,64,62
3414.0,51,45,59,49
3415.0,48,41,51,54
3416.0,51,54,55,49
3417.0,44,45,57,62
3418.0,42,39,59,45
3419.0,47,54,59,60
3420.0,54,39,49,51
3421.0,50,56,53,49
3422.0,56,48,62,39
3423.0,55,49,58,54
3424.0,45,44,48,51
3425.0,50,41,60,55
3426.0,46,44,74,47
3427.0,49,55,42,58
3428.0,47,52,62,60
3429.0,48,46,43,55
3430.0,42,34,52,39
3431.0,56,45,69,53
3432.0,48,44,61,46
3433.0,55,38,51,49
3434.0,68,57,63,44
3435.0,41,52,52,44
3436.0,54,52,49,48
3437.0,61,51,45,47
3438.0,42,50,55,52
3439.0,41,46,37,49
3440.0,39,41,50,57
3441.0,50,54,43,50
3442.0,46,45,45,46
3443.0,56,53,53,56
3444.0,53,40,53,43
3445.0,47,37,44,57
3446.0,46,36,47,54
3447.0,46,40,55,41
3448.0,57,45,56,40
3449.0,58,51,54,47
3450.0,71,33,57,58
3451.0,48,42,48,60
3452.0,55,43,51,48
3453.0,47,40,62,48
3454.0,65,46,54,48
3455.0,60,48,33,44
3456.0,63,47,41,42
3457.0,57,35,55,63
3458.0,77,48,53,50
3459.0,62,44,53,43
3460.0,76,48,46,46
3461.0,68,40,45,48
3462.0,73,62,56,54
3463.0,63,39,47,54
3464.0,66,47,59,43
3465.0,73,49,46,52
3466.0,72,49,38,51
3467.0,82,44,58,49
3468.0,59,46,61,46
3469.0,75,46,64,52
3470.0,81,35,43,48
3471.0,61,44,52,50
3472.0,72,40,47,39
3473.0,69,57,51,50
3474.0,62,53,45,47
3475.0,74,46,58,54
3476.0,55,48,51,45
3477.0,39,50,44,50
3478.0,63,28,53,56
3479.0,68,50,52,49
3480.0,60,37,52,56
3481.0,50,46,59,42
3482.0,53,44,50,39
3483.0,50,50,54,53
3484.0,47,37,41,44
3485.0,45,46,55,44
3486.0,66,48,50,48
3487.0,51,50,50,47
3488.0,47,48,43,56
3489.0,44,69,54,55
3490.0,45,50,53,55
3491.0,65,56,53,57
3492.0,69,40,45,43
3493.0,53,49,57,57
3494.0,52,62,43,44
3495.0,62,57,43,45
3496.0,63,62,51,50
3497.0,51,62,30,41
3498.0,49,70,56,44
3499.0,58,65,49,52
3500.0,49,82,43,36
3501.0,50,88,51,37
3502.0,42,89,46,44
3503.0,38,99,65,49
3504.0,51,103,49,44
3505.0,44,98,55,50
3506.0,49,99,56,45
3507.0,40,119,53,54
3508.0,52,117,50,42
3509.0,51,171,58,58
3510.0,32,167,34,50
3511.0,42,188,54,47
3512.0,44,179,38,48
3513.0,52,207,65,50
3514.0,63,199,49,52
3515.0,51,206,53,41
3516.0,40,199,56,55
3517.0,50,195,36,50
3518.0,49,179,46,42
3519.0,40,155,60,48
3520.0,61,157,48,37
3521.0,62,105,41,51
3522.0,48,108,50,50
3523.0,44,88,50,37
3524.0,38,95,59,43
3525.0,48,76,45,41
3526.0,57,60,49,48
3527.0,46,70,49,55
3528.0,53,56,57,52
3529.0,41,48,52,40
3530.0,54,68,42,46
3531.0,50,54,31,51
3532.0,53,58,42,58
3533.0,33,50,56,32
3534.0,49,56,46,52
3535.0,47,64,51,43
3536.0,36,52,63,45
3537.0,47,42,44,50
3538.0,46,42,44,55
3539.0,55,54,48,39
3540.0,51,54,54,41
3541.0,45,45,42,54
3542.0,45,65,33,52
3543.0,54,46,35,54
3544.0,57,54,48,50
3545.0,49,59,52,50
3546.0,50,42,43,46
3547.0,33,58,56,47
3548.0,42,57,66,51
3549.0,39,55,41,68
3550.0,44,42,47,52
3551.0,31,66,39,59
3552.0,50,46,53,50
3553.0,55,48,54,43
3554.0,45,58,52,44
3555.0,62,49,51,48
3556.0,37,48,45,45
3557.0,46,53,59,46
3558.0,59,55,54,54
3559.0,51,59,54,49
3560.0,51,54,47,56
3561.0,43,57,44,45
3562.0,37,46,48,57
3563.0,42,47,46,54
3564.0,46,51,46,48
3565.0,47,55,45,61
3566.0,40,70,42,56
3567.0,49,54,62,38
3568.0,36,66,43,41
3569.0,46,65,58,37
3570.0,55,60,40,37
3571.0,36,71,48,46
3572.0,48,50,47,58
3573.0,45,81,48,47
3574.0,51,70,57,54
3575.0,44,70,43,54
3576.0,49,82,56,45
3577.0,42,71,41,44
3578.0,42,74,40,43
3579.0,45,87,48,51
3580.0,48,71,40,40
3581.0,45,83,52,50
3582.0,37,92,53,37
3583.0,30,113,43,36
3584.0,55,111,36,58
3585.0,33,135,35,44
3586.0,39,136,46,42
3587.0,47,149,50,41
3588.0,44,123,43,53
3589.0,53,151,39,47
3590.0,51,200,56,37
3591.0,39,188,47,33
3592.0,49,231,30,50
3593.0,50,246,41,53
3594.0,38,229,50,48
3595.0,48,239,48,42
3596.0,40,264,44,50
3597.0,52,266,45,60
3598.0,37,287,47,46
3599.0,42,249,52,36
3600.0,53,209,31,53
3601.0,39,187,38,36
3602.0,52,174,45,50
3603.0,39,138,39,45
3604.0,44,129,41,49
3605.0,38,106,49,35
3606.0,44,96,47,45
3607.0,39,99,45,39
3608.0,47,90,58,38
3609.0,39,79,36,40
3610.0,47,86,42,39
3611.0,40,79,52,35
3612.0,48,68,47,44
3613.0,49,86,41,42
3614.0,46,86,43,38
3615.0,52,58,38,48
3616.0,51,71,47,50
3617.0,43,73,46,50
3618.0,46,68,51,58
3619.0,51,72,41,47
3620.0,51,77,40,42
3621.0,53,64,56,49
3622.0,52,77,46,50
3623.0,49,67,55,48
3624.0,44,62,55,47
3625.0,45,60,45,38
3626.0,43,54,52,49
3627.0,61,53,58,57
3628.0,58,66,46,54
3629.0,61,54,31,66
3630.0,53,46,45,42
3631.0,79,44,47,33
3632.0,64,41,44,48
3633.0,69,56,56,42
3634.0,59,45,31,39
3635.0,77,52,56,45
3636.0,90,39,43,33
3637.0,74,45,59,49
3638.0,97,40,48,48
3639.0,88,41,50,43
3640.0,111,38,41,49
3641.0,94,52,42,42
3642.0,96,26,39,34
3643.0,99,46,46,42
3644.0,117,52,42,51
3645.0,125,45,53,40
3646.0,113,60,37,32
3647.0,102,56,56,49
3648.0,88,49,45,55
3649.0,86,40,43,47
3650.0,73,53,47,49
3651.0,77,54,53,38
3652.0,67,56,48,50
3653.0,66,53,52,43
3654.0,70,46,53,48
3655.0,58,40,41,41
3656.0,44,49,45,51
3657.0,57,37,56,41
3658.0,57,48,45,50
3659.0,68,41,48,46
3660.0,51,47,52,27
3661.0,50,50,39,39
3662.0,60,46,49,49
3663.0,46,60,49,53
3664.0,48,45,45,52
3665.0,42,60,52,37
3666.0,58,56,35,52
3667.0,51,48,53,46
3668.0,44,45,42,48
3669.0,50,44,54,44
3670.0,58,60,31,45
3671.0,47,39,42,38
3672.0,35,38,39,45
3673.0,59,56,43,43
3674.0,40,38,50,68
3675.0,54,48,45,45
3676.0,44,48,36,54
3677.0,56,49,48,43
3678.0,66,51,57,40
3679.0,46,55,44,49
3680.0,34,58,59,53
3681.0,63,55,34,45
3682.0,42,58,49,58
3683.0,45,62,47,43
3684.0,48,63,57,62
3685.0,60,60,50,62
3686.0,52,66,66,57
3687.0,56,43,49,67
3688.0,55,65,55,63
3689.0,50,58,58,78
3690.0,75,59,69,73
3691.0,64,62,50,73
3692.0,60,57,62,62
3693.0,58,56,47,72
3694.0,58,53,50,49
3695.0,55,54,47,46
3696.0,59,63,49,57
3697.0,54,69,53,52
3698.0,49,67,46,61
3699.0,60,68,47,50
3700.0,45,63,46,47
3701.0,45,63,53,45
3702.0,42,88,38,44
3703.0,56,72,61,39
3704.0,52,62,40,61
3705.0,64,84,42,49
3706.0,52,69,43,73
3707.0,53,61,46,52
3708.0,70,69,54,51
3709.0,61,60,45,36
3710.0,73,66,49,42
3711.0,54,51,41,38
3712.0,82,49,46,52
3713.0,52,49,30,50
3714.0,89,40,45,48
3715.0,86,46,53,49
3716.0,77,76,35,38
3717.0,98,47,45,46
3718.0,92,37,42,43
3719.0,104,47,46,51
3720.0,104,56,42,34
3721.0,106,55,43,42
3722.0,139,40,37,54
3723.0,125,36,60,54
3724.0,128,49,42,46
3725.0,133,43,32,55
3726.0,140,44,41,41
3727.0,132,42,41,65
3728.0,126,38,40,50
3729.0,128,34,43,43
3730.0,107,45,51,47
3731.0,110,48,44,51
3732.0,87,47,58,45
3733.0,92,42,37,48
3734.0,78,45,52,42
3735.0,69,45,41,40
3736.0,70,44,52,59
3737.0,82,41,43,56
3738.0,52,54,41,45
3739.0,54,49,37,51
3740.0,57,64,46,53
3741.0,65,40,44,48
3742.0,49,43,46,53
3743.0,57,41,34,40
3744.0,47,35,54,38
3745.0,50,48,36,51
3746.0,49,41,35,44
3747.0,59,61,48,38
3748.0,40,42,42,37
3749.0,55,53,42,40
3750.0,53,35,43,55
3751.0,53,47,43,43
3752.0,46,37,42,38
3753.0,43,41,42,45
3754.0,55,52,38,40
3755.0,50,47,38,47
3756.0,39,51,46,43
3757.0,50,53,39,40
3758.0,42,50,43,52
3759.0,54,32,39,42
3760.0,43,48,29,46
3761.0,50,53,47,41
3762.0,43,55,57,42
3763.0,46,41,42,45
3764.0,41,46,44,44
3765.0,45,51,48,30
3766.0,50,48,54,48
3767.0,44,48,39,46
3768.0,42,46,41,38
3769.0,51,41,38,39
3770.0,50,54,41,40
3771.0,30,48,43,38
3772.0,47,47,32,41
3773.0,47,47,33,45
3774.0,48,40,34,37
3775.0,49,48,42,36
3776.0,46,46,48,42
3777.0,48,36,48,46
3778.0,45,42,43,42
3779.0,54,46,45,48
3780.0,49,50,49,56
3781.0,55,50,40,47
3782.0,43,46,47,49
3783.0,48,50,49,50
3784.0,40,53,41,44
3785.0,54,39,43,47
3786.0,44,47,45,38
3787.0,52,39,55,46
3788.0,49,56,41,44
3789.0,48,43,38,32
3790.0,56,32,48,45
3791.0,33,48,40,34
3792.0,43,37,43,49
3793.0,57,48,32,47
3794.0,48,48,40,42
3795.0,45,50,41,44
3796.0,47,37,54,42
3797.0,41,39,28,28
3798.0,52,42,40,40
3799.0,50,51,43,44
3800.0,45,39,66,49
3801.0,45,33,45,49
3802.0,51,39,47,64
3803.0,43,53,45,51
3804.0,49,43,56,54
3805.0,55,46,46,51
3806.0,48,37,47,44
3807.0,51,40,52,43
3808.0,48,54,41,50
3809.0,47,30,45,56
3810.0,40,43,33,41
3811.0,48,44,45,52
3812.0,44,38,41,47
3813.0,49,42,34,48
3814.0,43,35,30,59
3815.0,48,54,35,65
3816.0,46,43,38,46
3817.0,48,41,54,46
3818.0,44,46,38,56
3819.0,44,33,51,67
3820.0,58,45,45,48
3821.0,52,52,37,56
3822.0,64,50,42,47
3823.0,56,50,40,58
3824.0,60,44,43,46
3825.0,47,41,47,51
3826.0,59,51,43,39
3827.0,41,50,45,41
3828.0,41,56,50,53
3829.0,48,33,42,58
3830.0,54,43,55,43
3831.0,57,40,54,37
3832.0,61,55,35,55
3833.0,48,41,50,47
3834.0,70,43,53,32
3835.0,61,34,40,48
3836.0,60,47,48,38
3837.0,47,42,33,41
3838.0,62,41,56,29
3839.0,48,45,47,44
3840.0,59,46,39,59
3841.0,56,60,40,35
3842.0,51,51,47,38
3843.0,53,56,34,43
3844.0,55,48,38,48
3845.0,41,49,33,39
3846.0,56,56,49,54
3847.0,44,36,51,39
3848.0,53,37,41,32
3849.0,55,53,34,47
3850.0,48,63,62,43
3851.0,53,61,46,40
3852.0,52,49,52,47
3853.0,47,55,60,43
3854.0,39,48,49,47
3855.0,47,51,49,45
3856.0,53,47,61,51
3857.0,49,52,45,44
3858.0,53,60,40,51
3859.0,43,40,46,40
3860.0,46,37,48,35
3861.0,43,44,40,49
3862.0,51,39,52,42
3863.0,57,40,49,39
3864.0,55,63,55,41
3865.0,51,50,54,40
3866.0,42,57,67,40
3867.0,46,64,54,35
3868.0,49,51,44,34
3869.0,54,55,52,50
3870.0,48,67,44,43
3871.0,46,46,49,32
3872.0,50,50,56,38
3873.0,43,74,43,48
3874.0,39,58,44,43
3875.0,40,76,48,44
3876.0,44,72,49,51
3877.0,41,89,47,50
3878.0,49,79,49,47
3879.0,52,89,39,37
3880.0,49,84,47,34
3881.0,44,90,48,37
3882.0,48,96,37,42
3883.0,36,108,43,47
3884.0,52,111,41,46
3885.0,53,106,43,43
3886.0,46,122,45,38
3887.0,54,111,42,40
3888.0,41,99,42,44
3889.0,40,84,48,56
3890.0,49,85,45,46
3891.0,52,95,45,40
3892.0,45,62,57,43
3893.0,49,79,43,45
3894.0,42,67,36,45
3895.0,50,63,46,40
3896.0,43,51,45,46
3897.0,52,60,46,58
3898.0,47,56,44,43
3899.0,47,61,49,38
3900.0,50,60,48,47
3901.0,44,51,56,39
3902.0,58,57,51,49
3903.0,52,47,45,48
3904.0,49,66,48,46
3905.0,54,52,61,46
3906.0,45,54,57,33
3907.0,54,49,46,35
3908.0,62,42,59,43
3909.0,49,49,49,45
3910.0,56,49,49,44
3911.0,63,49,43,37
3912.0,55,52,45,38
3913.0,52,47,42,42
3914.0,47,57,46,53
3915.0,45,51,38,51
3916.0,47,56,49,33
3917.0,53,54,50,44
3918.0,49,67,42,40
3919.0,47,39,43,56
3920.0,53,40,47,39
3921.0,45,40,35,40
3922.0,51,48,44,49
3923.0,46,41,51,43
3924.0,53,50,39,45
3925.0,55,51,49,49
3926.0,63,47,49,53
3927.0,61,56,50,41
3928.0,50,47,42,42
3929.0,47,40,43,45
3930.0,53,49,44,51
3931.0,42,49,49,42
3932.0,55,60,38,44
3933.0,46,64,39,36
3934.0,57,38,47,39
3935.0,41,52,43,46
3936.0,59,47,47,52
3937.0,51,58,44,34
3938.0,46,57,46,50
3939.0,56,46,41,42
3940.0,58,49,50,45
3941.0,53,57,44,52
3942.0,48,54,53,46
3943.0,64,57,48,45
3944.0,43,65,34,42
3945.0,43,58,42,37
3946.0,56,53,43,46
3947.0,48,63,49,36
3948.0,54,68,46,33
3949.0,48,68,49,45
3950.0,58,55,37,42
3951.0,62,77,43,45
3952.0,53,82,44,49
3953.0,56,57,47,44
3954.0,47,91,54,49
3955.0,54,88,36,40
3956.0,49,78,48,46
3957.0,53,97,46,44
3958.0,56,84,40,44
3959.0,42,103,54,53
3960.0,56,96,53,42
3961.0,57,110,45,46
3962.0,68,107,47,42
3963.0,46,147,45,47
3964.0,45,117,55,38
3965.0,51,147,45,52
3966.0,51,130,55,42
3967.0,56,145,48,40
3968.0,54,140,56,36
3969.0,60,113,42,44
3970.0,45,116,57,40
3971.0,47,121,44,40
3972.0,44,83,54,48
3973.0,48,96,45,49
3974.0,42,68,48,38
3975.0,59,80,44,49
3976.0,54,75,51,54
3977.0,51,60,55,44
3978.0,35,62,35,62
3979.0,49,56,43,44
3980.0,57,44,51,56
3981.0,59,38,44,47
3982.0,54,46,50,62
3983.0,35,51,44,51
3984.0,48,59,37,48
3985.0,52,61,37,48
3986.0,48,50,60,49
3987.0,50,60,47,40
3988.0,40,59,44,42
3989.0,34,54,49,50
3990.0,52,48,48,37
3991.0,52,48,52,42
3992.0,50,31,38,55
3993.0,61,60,42,34
3994.0,46,43,47,42
3995.0,50,40,50,34
3996.0,56,55,49,36
3997.0,43,48,58,39
3998.0,40,58,52,38
3999.0,67,50,43,51
4000.0,48,55,54,43
4001.0,47,40,57,54
4002.0,66,44,61,47
4003.0,44,49,53,49
4004.0,63,49,44,47
4005.0,56,53,51,40
4006.0,46,51,52,51
4007.0,51,43,51,50
4008.0,53,44,50,61
4009.0,40,54,55,45
4010.0,50,53,48,60
4011.0,49,55,58,53
4012.0,58,47,61,47
4013.0,66,54,69,61
4014.0,57,49,65,45
4015.0,42,51,62,41
4016.0,49,36,69,39
4017.0,54,35,64,43
4018.0,50,56,60,42
4019.0,61,50,54,49
4020.0,65,45,71,53
4021.0,54,43,60,35
4022.0,65,43,61,50
4023.0,52,45,69,38
4024.0,61,54,70,40
4025.0,43,55,72,49
4026.0,63,52,75,56
4027.0,58,42,70,58
4028.0,61,53,59,47
4029.0,66,49,62,52
4030.0,40,55,88,43
4031.0,50,43,87,40
4032.0,62,35,78,42
4033.0,52,44,89,67
4034.0,72,50,72,58
4035.0,40,36,68,50
4036.0,46,56,101,40
4037.0,49,52,89,54
4038.0,52,51,73,66
4039.0,47,51,77,44
4040.0,55,53,81,55
4041.0,50,46,65,58
4042.0,42,40,77,45
4043.0,50,49,74,44
4044.0,60,55,65,51
4045.0,41,52,78,47
4046.0,54,40,68,44
4047.0,45,47,104,50
4048.0,53,54,78,44
4049.0,58,48,98,53
4050.0,59,44,83,41
4051.0,62,64,102,48
4052.0,63,47,111,40
4053.0,52,55,109,63
4054.0,57,47,134,51
4055.0,60,49,128,64
4056.0,44,43,145,52
4057.0,53,56,138,55
4058.0,64,59,157,48
4059.0,55,68,156,44
4060.0,54,46,183,42
4061.0,70,64,201,47
4062.0,62,59,199,41
4063.0,44,55,234,46
4064.0,56,45,247,49
4065.0,59,52,238,66
4066.0,53,57,271,43
4067.0,60,57,274,52
4068.0,44,54,290,57
4069.0,58,56,294,55
4070.0,63,56,269,52
4071.0,55,48,218,47
4072.0,66,42,240,40
4073.0,49,46,214,49
4074.0,57,50,155,48
4075.0,63,51,156,51
4076.0,59,56,156,57
4077.0,43,52,145,55
4078.0,67,51,116,51
4079.0,55,63,107,46
4080.0,41,59,107,52
4081.0,62,64,76,53
4082.0,50,39,81,60
4083.0,63,52,78,46
4084.0,58,43,95,59
4085.0,52,68,81,55
4086.0,55,45,88,58
4087.0,51,45,100,53
4088.0,67,59,76,55
4089.0,59,47,69,53
4090.0,61,52,66,62
4091.0,71,55,74,58
4092.0,55,53,66,55
4093.0,53,47,75,51
4094.0,54,57,67,72
4095.0,60,58,71,57
4096.0,48,57,73,42
4097.0,61,64,63,39
4098.0,61,39,87,42
4099.0,64,43,68,45
4100.0,69,54,69,55
4101.0,60,50,85,66
4102.0,65,38,92,44
4103.0,55,50,71,44
4104.0,50,49,88,58
4105.0,56,45,72,54
4106.0,55,47,85,45
4107.0,76,37,95,68
4108.0,75,55,79,56
4109.0,54,32,95,50
4110.0,66,54,108,60
4111.0,58,51,118,47
4112.0,71,45,89,60
4113.0,66,60,103,55
4114.0,79,54,95,61
4115.0,91,61,117,65
4116.0,71,48,115,59
4117.0,73,45,110,67
4118.0,70,41,99,54
4119.0,63,54,113,59
4120.0,72,67,118,66
4121.0,83,44,102,45
4122.0,66,50,115,48
4123.0,59,63,99,54
4124.0,74,55,101,67
4125.0,52,48,116,54
4126.0,58,55,96,53
4127.0,63,54,106,47
4128.0,44,53,94,63
4129.0,56,42,100,52
4130.0,64,53,104,59
4131.0,76,58,124,61
4132.0,57,60,128,52
4133.0,53,51,129,57
4134.0,50,47,135,54
4135.0,58,58,151,56
4136.0,64,54,155,60
4137.0,58,54,176,51
4138.0,54,37,190,56
4139.0,51,39,174,58
4140.0,56,47,239,64
4141.0,43,49,236,62
4142.0,60,45,271,71
4143.0,45,49,293,60
4144.0,56,44,303,55
4145.0,43,44,344,58
4146.0,52,51,332,58
4147.0,61,40,357,67
4148.0,48,60,358,71
4149.0,51,49,376,64
4150.0,62,50,360,74
4151.0,51,49,346,54
4152.0,62,54,367,59
4153.0,58,58,307,56
4154.0,58,55,269,66
4155.0,51,44,250,71
4156.0,41,53,245,44
4157.0,60,40,202,58
4158.0,65,54,172,65
4159.0,56,48,164,57
4160.0,55,45,151,65
4161.0,48,61,136,59
4162.0,56,49,99,67
4163.0,65,61,122,66
4164.0,64,32,91,65
4165.0,46,52,109,60
4166.0,75,45,89,55
4167.0,52,40,87,48
4168.0,57,53,82,67
4169.0,50,58,68,58
4170.0,63,39,84,62
4171.0,66,56,76,51
4172.0,62,59,76,58
4173.0,59,54,68,63
4174.0,65,37,79,63
4175.0,72,55,63,60
4176.0,63,42,80,62
4177.0,53,38,68,66
4178.0,64,42,69,72
4179.0,75,53,60,59
4180.0,67,44,77,56
4181.0,55,59,74,68
4182.0,71,47,77,56
4183.0,67,38,75,80
4184.0,58,35,75,71
4185.0,68,47,68,56
4186.0,70,58,70,71
4187.0,65,40,72,60
4188.0,78,64,63,70
4189.0,68,51,71,67
4190.0,90,56,65,68
4191.0,66,37,73,63
4192.0,76,59,69,75
4193.0,75,52,68,51
4194.0,88,46,73,72
4195.0,71,52,77,80
4196.0,75,58,74,67
4197.0,90,38,78,65
4198.0,90,34,63,64
4199.0,83,55,71,61
4200.0,104,41,69,69
4201.0,88,34,64,64
4202.0,74,49,71,84
4203.0,70,57,75,67
4204.0,64,54,49,64
4205.0,67,47,56,75
4206.0,70,42,58,74
4207.0,81,52,70,86
4208.0,65,58,53,68
4209.0,76,51,69,66
4210.0,50,59,72,51
4211.0,61,52,57,67
4212.0,51,46,74,66
4213.0,54,45,51,71
4214.0,59,50,69,67
4215.0,59,62,59,63
4216.0,64,53,64,76
4217.0,56,53,77,75
4218.0,71,47,63,63
4219.0,62,57,64,65
4220.0,62,58,63,73
4221.0,57,47,63,58
4222.0,60,48,69,63
4223.0,58,35,59,78
4224.0,56,47,72,75
4225.0,44,49,62,69
4226.0,59,47,57,70
4227.0,38,46,66,73
4228.0,53,40,60,82
4229.0,63,48,63,58
4230.0,46,48,56,71
4231.0,47,59,56,71
4232.0,58,57,69,59
4233.0,57,44,83,68
4234.0,63,39,61,72
4235.0,61,51,76,63
4236.0,50,50,67,69
4237.0,56,55,75,71
4238.0,58,59,64,76
4239.0,58,52,55,74
4240.0,54,38,68,76
4241.0,61,50,77,77
4242.0,57,52,67,81
4243.0,63,55,68,92
4244.0,56,42,55,64
4245.0,41,48,68,91
4246.0,54,57,70,85
4247.0,53,46,67,71
4248.0,54,58,62,72
4249.0,58,58,65,60
4250.0,55,52,59,69
4251.0,56,38,71,87
4252.0,77,37,64,72
4253.0,48,57,80,87
4254.0,62,53,53,69
4255.0,53,44,98,77
4256.0,46,47,69,71
4257.0,65,62,72,63
4258.0,58,45,65,70
4259.0,63,31,62,70
4260.0,52,51,86,70
4261.0,57,65,66,93
4262.0,54,53,67,61
4263.0,63,50,81,58
4264.0,55,37,51,63
4265.0,63,49,78,55
4266.0,62,49,68,72
4267.0,51,38,53,66
4268.0,59,46,68,72
4269.0,60,41,84,71
4270.0,65,42,66,70
4271.0,55,44,67,77
4272.0,52,56,70,89
4273.0,48,51,68,76
4274.0,63,54,59,59
4275.0,61,48,81,79
4276.0,64,54,78,94
4277.0,41,46,77,64
4278.0,57,45,72,93
4279.0,60,46,70,79
4280.0,73,59,72,74
4281.0,54,53,74,80
4282.0,58,41,80,68
4283.0,70,45,73,86
4284.0,52,48,75,73
4285.0,60,47,73,83
4286.0,61,38,76,69
4287.0,59,49,70,90
4288.0,59,53,91,89
4289.0,55,56,68,70
4290.0,48,55,66,83
4291.0,63,48,62,72
4292.0,58,39,83,73
4293.0,49,45,82,86
4294.0,45,50,80,74
4295.0,50,49,59,80
4296.0,45,56,86,85
4297.0,61,53,80,70
4298.0,64,44,70,79
4299.0,55,60,86,84
4300.0,61,48,73,88
4301.0,62,51,64,82
4302.0,53,39,88,78
4303.0,49,48,74,96
4304.0,55,50,60,92
4305.0,49,61,71,95
4306.0,52,58,69,76
4307.0,64,57,82,83
4308.0,62,49,69,101
4309.0,59,47,62,89
4310.0,63,51,68,87
4311.0,70,36,87,84
4312.0,52,39,75,91
4313.0,65,48,77,89
4314.0,61,53,73,85
4315.0,66,54,60,88
4316.0,63,47,61,72
4317.0,67,45,75,85
4318.0,39,55,76,81
4319.0,49,41,82,84
4320.0,58,58,84,73
4321.0,46,56,88,75
4322.0,58,45,67,80
4323.0,64,50,68,79
4324.0,66,43,55,59
4325.0,65,53,68,91
4326.0,58,67,69,96
4327.0,59,54,67,73
4328.0,61,44,69,83
4329.0,73,44,70,76
4330.0,49,45,73,78
4331.0,65,52,76,77
4332.0,48,50,74,77
4333.0,61,46,68,72
4334.0,65,45,63,80
4335.0,58,41,57,69
4336.0,52,52,57,87
4337.0,59,53,58,77
4338.0,51,56,66,66
4339.0,71,50,66,90
4340.0,55,43,78,82
4341.0,57,45,67,83
4342.0,68,52,86,92
4343.0,50,61,65,60
4344.0,57,56,55,74
4345.0,64,52,47,79
4346.0,68,51,57,77
4347.0,66,47,72,84
4348.0,61,48,67,78
4349.0,73,49,67,82
4350.0,58,57,68,57
4351.0,61,38,76,59
4352.0,69,55,58,84
4353.0,58,45,64,75
4354.0,74,57,61,64
4355.0,59,57,70,90
4356.0,63,51,60,85
4357.0,75,49,63,65
4358.0,74,40,86,73
4359.0,67,51,55,87
4360.0,62,68,63,81
4361.0,62,53,54,71
4362.0,60,61,65,76
4363.0,76,56,68,92
4364.0,84,49,74,71
4365.0,67,62,67,78
4366.0,71,53,83,83
4367.0,78,52,58,96
4368.0,68,65,68,91
4369.0,57,38,60,78
4370.0,66,59,60,76
4371.0,68,71,63,75
4372.0,71,51,72,77
4373.0,65,63,75,75
4374.0,92,58,51,71
4375.0,87,46,73,70
4376.0,66,64,86,74
4377.0,71,55,62,86
4378.0,87,62,59,72
4379.0,74,65,67,86
4380.0,71,65,62,84
4381.0,72,68,81,78
4382.0,70,77,72,69
4383.0,72,65,73,84
4384.0,83,55,55,69
4385.0,78,59,55,75
4386.0,65,59,62,65
4387.0,81,56,76,85
4388.0,69,72,61,76
4389.0,86,55,42,73
4390.0,54,66,65,70
4391.0,92,54,59,72
4392.0,82,52,69,92
4393.0,92,61,57,68
4394.0,73,96,67,84
4395.0,73,75,59,68
4396.0,73,82,57,81
4397.0,70,88,63,76
4398.0,92,81,56,72
4399.0,94,67,65,70
4400.0,77,73,52,72
4401.0,90,70,50,73
4402.0,83,66,71,72
4403.0,84,54,65,85
4404.0,100,55,57,67
4405.0,92,63,70,67
4406.0,93,61,57,82
4407.0,87,65,58,72
4408.0,97,52,78,76
4409.0,109,60,64,69
4410.0,114,57,69,80
4411.0,113,58,58,76
4412.0,109,69,60,76
4413.0,99,48,66,68
4414.0,115,42,62,65
4415.0,110,73,49,72
4416.0,119,60,54,73
4417.0,109,58,62,71
4418.0,124,62,67,93
4419.0,102,72,73,80
4420.0,114,61,53,82
4421.0,121,61,73,69
4422.0,132,57,54,71
4423.0,121,64,61,80
4424.0,125,64,55,84
4425.0,119,67,76,82
4426.0,160,52,78,77
4427.0,157,81,55,70
4428.0,143,56,58,70
4429.0,157,68,65,61
4430.0,157,63,67,83
4431.0,190,68,59,65
4432.0,190,41,59,63
4433.0,194,70,61,88
4434.0,220,59,69,68
4435.0,200,58,61,81
4436.0,213,68,67,63
4437.0,240,56,63,64
4438.0,288,62,73,76
4439.0,285,72,73,87
4440.0,327,63,65,87
4441.0,327,62,64,70
4442.0,377,63,63,85
4443.0,401,65,74,80
4444.0,477,61,52,79
4445.0,537,57,56,86
4446.0,595,75,68,80
4447.0,656,69,64,77
4448.0,736,71,61,65
4449.0,874,79,53,59
4450.0,940,61,78,78
4451.0,993,69,70,81
4452.0,1216,68,50,68
4453.0,1322,51,71,85
4454.0,1460,60,59,74
4455.0,1608,64,58,96
4456.0,1581,72,67,88
4457.0,1608,53,56,85
4458.0,1563,61,57,74
4459.0,1565,62,54,62
4460.0,1487,75,59,87
4461.0,1351,74,68,103
4462.0,1205,67,48,78
4463.0,1106,69,56,86
4464.0,996,71,54,89
4465.0,885,75,66,90
4466.0,812,62,62,95
4467.0,730,81,62,90
4468.0,661,70,67,92
4469.0,598,85,63,100
4470.0,516,84,65,106
4471.0,485,104,67,122
4472.0,483,98,55,90
4473.0,420,70,55,112
4474.0,405,102,56,107
4475.0,330,78,74,97
4476.0,337,97,62,93
4477.0,319,82,48,94
4478.0,313,82,50,83
4479.0,280,92,49,86
4480.0,287,82,65,86
4481.0,275,70,50,95
4482.0,266,69,46,109
4483.0,260,86,51,81
4484.0,259,69,49,67
4485.0,254,79,64,89
4486.0,230,98,64,68
4487.0,219,68,64,88
4488.0,249,79,55,113
4489.0,232,75,47,94
4490.0,210,73,53,93
4491.0,198,71,56,88
4492.0,198,80,61,106
4493.0,195,70,47,89
4494.0,186,69,46,95
4495.0,167,54,74,96
4496.0,174,87,52,99
4497.0,170,79,59,128
4498.0,192,65,55,134
4499.0,182,76,54,117
4500.0,152,68,43,147
4501.0,147,80,60,179
4502.0,159,82,51,184
4503.0,133,79,56,190
4504.0,158,78,68,218
4505.0,151,88,75,213
4506.0,128,80,71,230
4507.0,122,91,78,243
4508.0,135,65,77,272
4509.0,134,79,90,304
4510.0,137,91,71,315
4511.0,143,87,72,322
4512.0,144,89,62,307
4513.0,109,79,68,295
4514.0,141,87,49,326
4515.0,116,77,41,277
4516.0,126,76,55,265
4517.0,127,74,68,282
4518.0,102,96,54,245
4519.0,115,84,49,203
4520.0,135,66,58,185
4521.0,115,90,62,155
4522.0,106,77,51,143
4523.0,108,82,67,134
4524.0,128,89,59,138
4525.0,104,86,72,116
4526.0,108,82,50,104
4527.0,119,83,58,104
4528.0,107,95,52,95
4529.0,131,75,58,94
4530.0,118,82,62,86
4531.0,114,89,75,86
4532.0,114,83,48,98
4533.0,105,80,59,90
4534.0,117,80,60,89
4535.0,107,78,49,83
4536.0,124,81,64,65
4537.0,113,84,52,78
4538.0,104,82,45,80
4539.0,109,78,66,85
4540.0,119,86,56,84
4541.0,94,78,54,75
4542.0,107,93,64,81
4543.0,99,73,49,81
4544.0,119,88,65,95
4545.0,108,89,72,95
4546.0,105,87,54,75
4547.0,104,84,56,90
4548.0,109,84,47,102
4549.0,104,87,45,113
4550.0,128,89,60,97
4551.0,102,94,56,88
4552.0,128,86,50,123
4553.0,96,100,57,112
4554.0,111,89,51,102
4555.0,109,101,56,108
4556.0,103,99,61,109
4557.0,121,99,45,106
4558.0,129,84,43,100
4559.0,108,94,52,81
4560.0,108,94,63,86
4561.0,100,106,65,105
4562.0,103,101,52,86
4563.0,104,103,61,95
4564.0,131,112,52,96
4565.0,134,93,60,81
4566.0,124,109,61,81
4567.0,118,101,54,89
4568.0,104,105,53,82
4569.0,98,109,62,92
4570.0,107,103,61,92
4571.0,133,114,52,92
4572.0,144,106,58,98
4573.0,115,105,61,112
4574.0,141,118,52,107
4575.0,121,99,56,119
4576.0,142,125,64,130
4577.0,129,115,51,123
4578.0,133,140,62,134
4579.0,132,99,40,143
4580.0,139,109,48,156
4581.0,128,107,50,168
4582.0,125,115,63,194
4583.0,125,156,63,196
4584.0,145,132,63,229
4585.0,123,123,54,231
4586.0,126,143,60,244
4587.0,131,131,64,241
4588.0,127,160,69,279
4589.0,124,130,48,303
4590.0,134,128,50,365
4591.0,140,151,68,343
4592.0,131,148,53,355
4593.0,125,133,54,355
4594.0,153,130,56,390
4595.0,131,154,63,365
4596.0,120,165,53,377
4597.0,127,149,47,372
4598.0,113,174,54,320
4599.0,148,180,55,307
4600.0,123,192,66,262
4601.0,127,174,70,221
4602.0,130,213,60,232
4603.0,122,197,68,157
4604.0,124,205,68,161
4605.0,138,221,51,140
4606.0,147,224,52,132
4607.0,134,232,57,91
4608.0,136,258,65,107
4609.0,129,288,53,97
4610.0,120,310,73,86
4611.0,141,304,64,100
4612.0,134,314,76,78
4613.0,123,339,73,87
4614.0,132,393,53,80
4615.0,139,362,74,72
4616.0,117,481,68,69
4617.0,140,493,63,65
4618.0,125,558,68,67
4619.0,125,586,64,69
4620.0,149,672,72,70
4621.0,163,725,60,69
4622.0,140,804,62,70
4623.0,156,912,70,64
4624.0,157,1047,65,44
4625.0,164,1092,63,51
4626.0,169,1214,50,54
4627.0,154,1468,55,54
4628.0,162,1611,53,67
4629.0,174,1666,60,69
4630.0,154,1784,58,63
4631.0,180,1709,46,56
4632.0,157,1836,46,45
4633.0,158,1814,49,70
4634.0,149,1608,53,68
4635.0,164,1536,64,77
4636.0,169,1411,44,39
4637.0,148,1250,61,56
4638.0,134,1168,71,48
4639.0,142,1050,72,57
4640.0,148,914,68,51
4641.0,154,884,52,48
4642.0,135,716,54,74
4643.0,151,726,53,48
4644.0,147,611,56,66
4645.0,168,561,54,50
4646.0,154,529,56,52
4647.0,161,493,50,65
4648.0,181,461,58,79
4649.0,145,410,67,63
4650.0,140,430,58,74
4651.0,181,398,70,54
4652.0,161,379,56,58
4653.0,144,353,62,62
4654.0,173,377,73,74
4655.0,155,322,75,77
4656.0,155,309,72,56
4657.0,157,309,63,63
4658.0,159,320,58,44
4659.0,150,287,61,53
4660.0,152,289,70,68
4661.0,167,256,66,63
4662.0,151,313,56,51
4663.0,163,249,62,55
4664.0,143,261,60,64
4665.0,155,276,68,68
4666.0,138,265,61,44
4667.0,161,260,62,57
4668.0,145,244,50,65
4669.0,140,217,56,59
4670.0,157,229,68,66
4671.0,153,225,52,64
4672.0,164,204,59,50
4673.0,160,194,68,59
4674.0,155,154,57,49
4675.0,182,176,64,50
4676.0,168,165,66,66
4677.0,161,185,48,56
4678.0,159,188,58,49
4679.0,150,170,65,50
4680.0,147,165,67,55
4681.0,141,174,48,43
4682.0,179,183,73,61
4683.0,144,155,61,57
4684.0,158,162,43,63
4685.0,154,187,62,61
4686.0,190,176,54,60
4687.0,165,147,56,52
4688.0,156,131,72,66
4689.0,144,142,58,58
4690.0,167,148,49,51
4691.0,166,155,61,56
4692.0,153,147,62,63
4693.0,163,132,58,49
4694.0,150,128,64,44
4695.0,164,122,55,72
4696.0,154,151,50,53
4697.0,168,141,62,74
4698.0,147,130,60,51
4699.0,178,147,50,54
4700.0,173,137,62,56
4701.0,161,132,58,61
4702.0,169,146,58,52
4703.0,157,127,64,47
4704.0,133,145,53,55
4705.0,181,125,58,57
4706.0,174,130,71,70
4707.0,180,153,53,50
4708.0,178,122,53,57
4709.0,187,142,72,62
4710.0,156,148,82,38
4711.0,180,138,55,70
4712.0,156,127,72,54
4713.0,172,151,60,56
4714.0,167,126,83,56
4715.0,184,124,67,64
4716.0,176,121,62,60
4717.0,170,130,54,53
4718.0,183,161,59,61
4719.0,179,130,53,46
4720.0,191,138,64,57
4721.0,206,151,67,59
4722.0,185,165,66,66
4723.0,196,140,53,62
4724.0,188,120,65,63
4725.0,167,159,68,69
4726.0,198,131,60,62
4727.0,204,138,61,58
4728.0,170,114,71,67
4729.0,190,154,75,69
4730.0,177,150,86,50
4731.0,176,130,77,56
4732.0,149,163,65,57
4733.0,190,132,74,49
4734.0,182,130,62,59
4735.0,192,150,83,61
4736.0,184,150,79,70
4737.0,198,138,107,59
4738.0,179,137,76,67
4739.0,196,135,74,63
4740.0,177,125,80,59
4741.0,160,115,80,65
4742.0,190,169,58,73
4743.0,153,145,71,56
4744.0,211,140,72,79
4745.0,177,142,78,49
4746.0,187,134,73,74
4747.0,190,163,72,69
4748.0,199,145,77,63
4749.0,200,142,83,50
4750.0,173,135,96,67
4751.0,177,150,76,64
4752.0,173,145,82,67
4753.0,187,136,87,45
4754.0,177,146,93,72
4755.0,165,148,89,69
4756.0,184,164,103,61
4757.0,177,140,85,59
4758.0,178,141,116,70
4759.0,210,151,94,64
4760.0,180,154,116,67
4761.0,165,134,110,73
4762.0,184,169,133,61
4763.0,201,168,145,55
4764.0,188,147,150,60
4765.0,160,160,151,57
4766.0,163,166,174,56
4767.0,215,145,165,62
4768.0,213,166,173,74
4769.0,184,150,200,67
4770.0,186,148,193,58
4771.0,198,141,228,63
4772.0,192,137,209,70
4773.0,176,145,167,74
4774.0,201,152,185,64
4775.0,193,127,172,71
4776.0,213,152,152,71
4777.0,155,141,138,81
4778.0,191,150,142,74
4779.0,204,164,105,62
4780.0,180,163,103,64
4781.0,202,128,105,70
4782.0,159,139,85,57
4783.0,188,173,100,56
4784.0,154,156,89,59
4785.0,208,156,88,64
4786.0,204,127,71,87
4787.0,181,148,93,70
4788.0,183,138,75,67
4789.0,160,158,73,66
4790.0,214,140,77,67
4791.0,215,141,92,71
4792.0,198,127,67,81
4793.0,198,146,82,67
4794.0,198,151,76,67
4795.0,199,128,77,66
4796.0,185,122,89,78
4797.0,216,128,85,70
4798.0,188,142,68,62
4799.0,203,131,76,81
4800.0,212,172,104,61
4801.0,181,152,80,72
4802.0,203,154,62,54
4803.0,182,137,88,65
4804.0,219,158,83,64
4805.0,194,159,74,72
4806.0,205,140,71,71
4807.0,216,154,88,75
4808.0,188,147,75,58
4809.0,228,145,87,57
4810.0,202,147,84,70
4811.0,214,143,86,88
4812.0,230,164,87,58
4813.0,207,150,74,76
4814.0,193,138,76,71
4815.0,207,141,77,68
4816.0,202,143,100,81
4817.0,227,148,89,64
4818.0,203,156,77,70
4819.0,244,127,89,78
4820.0,259,122,78,76
4821.0,214,129,96,80
4822.0,210,141,62,86
4823.0,186,148,82,92
4824.0,218,142,74,70
4825.0,195,145,69,78
4826.0,240,134,76,71
4827.0,201,146,102,96
4828.0,221,145,82,70
4829.0,216,133,84,81
4830.0,258,120,103,85
4831.0,225,153,120,76
4832.0,234,132,99,80
4833.0,231,134,104,79
4834.0,239,149,99,91
4835.0,259,159,105,96
4836.0,281,142,102,77
4837.0,263,161,134,95
4838.0,324,144,129,108
4839.0,343,130,133,116
4840.0,337,156,125,90
4841.0,316,154,166,87
4842.0,293,129,159,102
4843.0,301,140,164,80
4844.0,264,139,171,84
4845.0,239,149,176,83
4846.0,238,136,220,91
4847.0,247,149,182,78
4848.0,231,110,225,81
4849.0,239,152,203,63
4850.0,236,141,260,78
4851.0,218,134,264,93
4852.0,222,147,225,79
4853.0,228,142,274,77
4854.0,241,122,267,86
4855.0,252,136,244,77
4856.0,233,137,237,70
4857.0,220,163,198,70
4858.0,217,138,187,86
4859.0,232,162,164,85
4860.0,221,144,157,93
4861.0,263,148,125,71
4862.0,244,148,135,91
4863.0,259,159,118,81
4864.0,219,148,121,70
4865.0,238,134,107,92
4866.0,232,143,111,93
4867.0,246,142,104,81
4868.0,237,150,115,83
4869.0,230,145,76,79
4870.0,256,162,77,78
4871.0,268,153,90,87
4872.0,278,162,91,71
4873.0,254,154,94,95
4874.0,229,158,106,86
4875.0,245,165,84,79
4876.0,262,126,76,93
4877.0,263,135,92,66
4878.0,297,181,76,68
4879.0,245,170,92,68
4880.0,262,140,92,70
4881.0,274,143,113,79
4882.0,257,143,77,94
4883.0,255,148,76,109
4884.0,292,153,89,72
4885.0,263,139,83,84
4886.0,259,148,93,76
4887.0,276,144,74,90
4888.0,295,159,84,75
4889.0,276,136,96,90
4890.0,271,152,93,76
4891.0,298,144,93,68
4892.0,299,161,74,89
4893.0,287,149,79,80
4894.0,317,153,81,81
4895.0,262,156,96,74
4896.0,309,145,89,78
4897.0,301,182,84,77
4898.0,319,142,95,96
4899.0,312,166,83,64
4900.0,320,151,82,79
4901.0,313,159,73,91
4902.0,320,173,78,94
4903.0,307,169,93,89
4904.0,374,178,93,91
4905.0,360,180,87,82
4906.0,310,166,75,75
4907.0,376,163,78,79
4908.0,368,201,87,79
4909.0,357,192,92,83
4910.0,412,170,93,74
4911.0,404,174,89,81
4912.0,414,146,102,89
4913.0,449,182,80,67
4914.0,423,164,79,84
4915.0,418,168,66,88
4916.0,489,151,88,76
4917.0,500,179,86,63
4918.0,506,171,63,85
4919.0,551,170,89,85
4920.0,559,149,94,94
4921.0,633,176,95,110
4922.0,662,164,82,80
4923.0,747,153,75,77
4924.0,814,128,79,100
4925.0,876,160,80,90
4926.0,946,157,84,79
4927.0,1013,164,72,117
4928.0,1116,161,92,75
4929.0,1184,147,101,105
4930.0,1318,172,93,83
4931.0,1342,176,77,80
4932.0,1393,150,73,80
4933.0,1499,139,80,82
4934.0,1436,159,73,72
4935.0,1427,152,62,107
4936.0,1378,150,93,86
4937.0,1275,150,76,103
4938.0,1218,171,52,93
4939.0,1163,199,89,81
4940.0,1056,187,80,93
4941.0,993,187,89,101
4942.0,951,235,93,89
4943.0,1008,251,83,99
4944.0,927,262,95,75
4945.0,800,252,77,90
4946.0,767,249,73,86
4947.0,794,252,92,90
4948.0,815,230,93,75
4949.0,742,254,97,90
4950.0,767,309,82,106
4951.0,724,347,91,89
4952.0,741,374,76,95
4953.0,724,321,79,109
4954.0,724,254,76,79
4955.0,755,195,75,92
4956.0,693,201,83,110
4957.0,699,180,78,81
4958.0,703,171,90,105
4959.0,707,190,90,94
4960.0,752,172,79,76
4961.0,670,184,84,97
4962.0,704,155,105,90
4963.0,729,179,75,100
4964.0,768,161,92,90
4965.0,701,165,104,95
4966.0,705,190,82,96
4967.0,711,168,98,114
4968.0,775,130,94,99
4969.0,763,147,80,82
4970.0,721,184,101,95
4971.0,757,200,77,94
4972.0,747,181,103,87
4973.0,769,172,103,84
4974.0,813,133,86,98
4975.0,781,161,110,109
4976.0,791,172,100,96
4977.0,774,156,92,96
4978.0,860,159,83,100
4979.0,910,170,79,89
4980.0,942,157,71,99
4981.0,939,178,75,101
4982.0,989,132,92,90
4983.0,980,182,74,81
4984.0,1042,176,83,96
4985.0,1178,157,93,71
4986.0,1157,175,102,86
4987.0,1239,186,95,89
4988.0,1317,179,92,95
4989.0,1301,171,91,94
4990.0,1406,163,89,92
4991.0,1453,182,75,79
4992.0,1524,181,108,109
4993.0,1632,190,91,101
4994.0,1786,155,81,91
4995.0,1933,184,79,111
4996.0,1956,169,84,84
4997.0,2274,176,96,105
4998.0,2455,179,95,91
4999.0,2822,174,98,83
5000.0,3036,178,98,88
5001.0,3635,181,88,90
5002.0,4152,157,63,90
5003.0,5003,183,93,97
5004.0,6128,184,96,80
5005.0,7552,169,80,95
5006.0,9824,163,101,99
5007.0,12658,163,106,92
5008.0,15272,175,75,92
5009.0,18498,202,75,85
5010.0,21882,181,76,97
5011.0,23900,185,90,84
5012.0,24679,190,94,97
5013.0,23333,169,72,100
5014.0,20729,191,85,97
5015.0,17574,164,83,94
5016.0,14800,181,85,90
5017.0,13237,217,87,94
5018.0,12131,164,82,98
5019.0,12166,199,80,87
5020.0,13054,206,87,103
5021.0,14630,189,86,85
5022.0,16702,192,86,112
5023.0,20551,167,90,94
5024.0,26522,223,77,88
5025.0,34022,186,85,89
5026.0,45633,176,74,99
5027.0,62875,201,92,88
5028.0,86330,201,101,95
5029.0,117783,199,87,108
5030.0,153115,209,72,101
5031.0,186286,200,86,101
5032.0,205312,213,74,95
5033.0,201198,213,91,109
5034.0,177942,217,98,99
5035.0,142699,225,87,100
5036.0,105397,226,76,106
5037.0,75830,195,75,73
5038.0,53913,214,92,88
5039.0,38908,228,113,117
5040.0,28983,203,89,108
5041.0,22019,222,98,111
5042.0,17650,228,81,104
5043.0,14084,187,75,112
5044.0,11426,220,97,92
5045.0,9842,203,89,96
5046.0,8452,237,98,115
5047.0,7450,185,97,104
5048.0,6536,204,82,84
5049.0,5743,242,72,93
5050.0,5196,197,86,91
5051.0,4673,205,84,100
5052.0,4246,231,79,93
5053.0,3953,216,93,109
5054.0,3556,236,78,108
5055.0,3277,230,91,106
5056.0,3129,226,79,99
5057.0,2731,222,91,105
5058.0,2596,251,85,99
5059.0,2375,206,93,115
5060.0,2215,238,79,113
5061.0,2092,221,69,121
5062.0,1873,172,86,124
5063.0,1681,242,96,101
5064.0,1721,260,74,101
5065.0,1619,226,84,120
5066.0,1448,256,104,118
5067.0,1409,242,94,102
5068.0,1300,227,96,107
5069.0,1217,250,100,116
5070.0,1185,217,76,107
5071.0,1146,247,73,105
5072.0,1092,253,87,121
5073.0,1061,219,81,109
5074.0,978,273,89,107
5075.0,957,247,84,117
5076.0,995,254,93,111
5077.0,978,262,104,96
5078.0,923,230,102,88
5079.0,843,238,97,96
5080.0,838,255,88,91
5081.0,802,262,100,107
5082.0,802,256,98,91
5083.0,780,259,84,105
5084.0,739,294,92,106
5085.0,714,238,104,102
5086.0,717,266,98,94
5087.0,696,261,89,98
5088.0,623,257,97,94
5089.0,610,271,91,94
5090.0,632,267,106,112
5091.0,635,296,93,98
5092.0,632,284,87,83
5093.0,593,314,87,84
5094.0,550,280,110,85
5095.0,608,282,80,102
5096.0,564,267,109,81
5097.0,589,272,98,77
5098.0,518,331,104,105
5099.0,542,281,89,104
5100.0,489,305,105,83
5101.0,547,290,100,101
5102.0,471,333,110,93
5103.0,484,320,116,103
5104.0,479,344,101,95
5105.0,443,330,112,107
5106.0,442,358,96,92
5107.0,444,348,111,115
5108.0,439,369,123,116
5109.0,450,334,106,99
5110.0,466,342,101,104
5111.0,459,392,100,92
5112.0,421,361,118,107
5113.0,449,352,103,106
5114.0,431,350,129,98
5115.0,419,367,112,94
5116.0,428,393,109,100
5117.0,409,368,100,117
5118.0,387,390,104,102
5119.0,388,426,119,98
5120.0,383,387,117,105
5121.0,398,439,107,110
5122.0,401,425,105,120
5123.0,406,489,124,76
5124.0,359,527,126,101
5125.0,378,525,143,111
5126.0,335,537,151,78
5127.0,365,532,124,108
5128.0,389,597,120,93
5129.0,380,584,127,94
5130.0,396,662,121,104
5131.0,339,729,129,114
5132.0,327,726,137,104
5133.0,351,844,134,115
5134.0,344,843,125,93
5135.0,372,914,117,124
5136.0,386,980,139,97
5137.0,340,1154,101,103
5138.0,351,1212,132,91
5139.0,343,1295,136,106
5140.0,339,1445,130,98
5141.0,316,1479,113,86
5142.0,302,1545,121,101
5143.0,357,1624,124,94
5144.0,348,1654,145,87
5145.0,349,1672,146,86
5146.0,310,1676,126,102
5147.0,334,1595,126,111
5148.0,305,1577,135,110
5149.0,332,1437,136,98
5150.0,342,1376,159,121
5151.0,317,1377,127,107
5152.0,337,1221,157,119
5153.0,354,1099,155,100
5154.0,322,1079,154,102
5155.0,313,1104,172,114
5156.0,345,1046,161,111
5157.0,321,1008,167,102
5158.0,321,974,190,98
5159.0,310,936,195,116
5160.0,320,949,190,108
5161.0,271,939,168,95
5162.0,315,948,173,86
5163.0,321,880,180,94
5164.0,295,868,157,111
5165.0,302,879,143,112
5166.0,288,860,174,92
5167.0,312,868,145,93
5168.0,326,924,158,95
5169.0,328,921,176,98
5170.0,311,962,167,104
5171.0,310,961,161,96
5172.0,306,1014,133,97
5173.0,307,999,155,94
5174.0,304,934,160,93
5175.0,331,1077,142,89
5176.0,290,1041,177,92
5177.0,334,1118,157,108
5178.0,311,1166,145,108
5179.0,333,1189,160,100
5180.0,315,1173,130,110
5181.0,351,1246,148,91
5182.0,322,1317,153,101
5183.0,302,1419,165,87
5184.0,293,1424,170,93
5185.0,326,1513,166,103
5186.0,329,1577,132,110
5187.0,340,1685,138,110
5188.0,342,1687,155,94
5189.0,335,1848,131,111
5190.0,306,2052,143,89
5191.0,327,2179,160,89
5192.0,325,2429,149,117
5193.0,327,2660,148,106
5194.0,328,2945,142,115
5195.0,357,3393,155,112
5196.0,383,3846,156,99
5197.0,367,4665,151,95
5198.0,391,5431,131,118
5199.0,386,6767,150,114
5200.0,412,8623,159,117
5201.0,385,10754,178,109
5202.0,378,13287,175,101
5203.0,427,15957,156,107
5204.0,455,18944,162,100
5205.0,462,21600,160,119
5206.0,478,23529,170,128
5207.0,456,23890,166,116
5208.0,444,22374,174,114
5209.0,460,19812,187,102
5210.0,424,16764,180,131
5211.0,387,14025,153,100
5212.0,380,12169,179,83
5213.0,366,10784,180,116
5214.0,334,10509,188,99
5215.0,365,10695,157,115
5216.0,392,11360,173,119
5217.0,395,12831,152,124
5218.0,403,14932,195,124
5219.0,418,17846,180,130
5220.0,440,22394,173,123
5221.0,499,28189,201,122
5222.0,539,36732,188,130
5223.0,615,48431,185,123
5224.0,732,65146,171,119
5225.0,913,88114,198,126
5226.0,1095,119290,185,148
5227.0,1366,154808,193,126
5228.0,1606,188202,204,132
5229.0,1686,208149,211,164
5230.0,1723,204824,219,134
5231.0,1480,181879,181,122
5232.0,1306,146310,219,130
5233.0,1053,108873,206,149
5234.0,800,77890,225,165
5235.0,704,55564,220,134
5236.0,568,40653,192,127
5237.0,498,30580,215,115
5238.0,484,23249,220,144
5239.0,416,18394,221,102
5240.0,408,14991,193,139
5241.0,392,12535,258,119
5242.0,378,10461,238,131
5243.0,371,8931,238,128
5244.0,353,7582,225,152
5245.0,353,6983,229,133
5246.0,355,5861,221,141
5247.0,351,5257,220,121
5248.0,335,4870,231,148
5249.0,349,4307,206,144
5250.0,321,4193,205,137
5251.0,319,3710,204,134
5252.0,333,3372,193,125
5253.0,331,3205,191,150
5254.0,315,2907,201,162
5255.0,326,2826,185,158
5256.0,388,2548,199,145
5257.0,357,2346,195,158
5258.0,333,2156,167,165
5259.0,362,1997,180,167
5260.0,383,1891,200,170
5261.0,361,1750,179,179
5262.0,397,1648,193,159
5263.0,366,1598,189,177
5264.0,398,1442,198,176
5265.0,348,1424,196,184
5266.0,351,1323,173,161
5267.0,344,1270,179,149
5268.0,327,1190,187,158
5269.0,328,1187,164,173
5270.0,339,1130,188,161
5271.0,301,1090,171,145
5272.0,337,1092,191,159
5273.0,338,1020,190,167
5274.0,329,910,203,149
5275.0,319,884,193,163
5276.0,326,912,187,163
5277.0,316,857,188,149
5278.0,331,869,185,150
5279.0,333,833,214,180
5280.0,324,827,172,168
5281.0,302,754,203,157
5282.0,320,771,189,189
5283.0,330,740,207,175
5284.0,336,672,178,169
5285.0,326,738,188,164
5286.0,317,729,212,165
5287.0,362,671,197,160
5288.0,292,646,205,182
5289.0,309,632,219,197
5290.0,319,658,187,175
5291.0,322,620,237,178
5292.0,325,639,186,141
5293.0,293,570,200,176
5294.0,332,573,215,162
5295.0,323,556,222,174
5296.0,331,533,226,196
5297.0,294,551,216,170
5298.0,319,530,202,177
5299.0,308,566,216,209
5300.0,332,529,216,200
5301.0,302,514,204,196
5302.0,286,553,200,176
5303.0,261,511,227,187
5304.0,351,472,212,202
5305.0,284,500,189,199
5306.0,327,461,197,210
5307.0,321,448,186,234
5308.0,309,496,194,249
5309.0,305,461,187,237
5310.0,337,463,199,222
5311.0,317,412,237,241
5312.0,350,438,216,254
5313.0,324,424,210,234
5314.0,319,454,210,241
5315.0,331,433,226,247
5316.0,337,439,238,270
5317.0,321,416,216,296
5318.0,341,415,221,267
5319.0,334,439,219,307
5320.0,324,406,215,299
5321.0,329,429,224,303
5322.0,336,416,219,293
5323.0,326,414,232,282
5324.0,325,405,193,277
5325.0,341,419,235,243
5326.0,375,414,226,264
5327.0,361,372,230,245
5328.0,331,408,223,247
5329.0,333,414,213,224
5330.0,360,441,240,228
5331.0,328,381,236,236
5332.0,324,406,217,236
5333.0,344,396,223,233
5334.0,348,379,232,243
5335.0,367,400,233,231
5336.0,329,378,241,243
5337.0,391,384,231,230
5338.0,361,357,208,252
5339.0,343,361,204,250
5340.0,346,345,230,213
5341.0,363,363,235,262
5342.0,380,355,242,221
5343.0,392,361,226,253
5344.0,354,385,249,243
5345.0,351,363,206,255
5346.0,403,374,215,252
5347.0,385,360,210,231
5348.0,375,348,237,258
5349.0,324,365,248,249
5350.0,369,363,205,246
5351.0,361,356,229,242
5352.0,340,349,218,228
5353.0,396,359,236,245
5354.0,412,381,246,229
5355.0,406,332,248,233
5356.0,363,350,231,253
5357.0,370,375,214,242
5358.0,385,337,252,247
5359.0,372,345,243,258
5360.0,351,347,245,225
5361.0,350,317,245,255
5362.0,425,353,255,262
5363.0,372,325,222,256
5364.0,395,365,241,283
5365.0,414,312,245,286
5366.0,397,339,213,241
5367.0,381,340,229,255
5368.0,396,324,220,255
5369.0,390,378,236,262
5370.0,431,373,230,245
5371.0,392,308,231,256
5372.0,416,328,223,265
5373.0,419,344,234,239
5374.0,398,356,221,269
5375.0,390,371,249,266
5376.0,422,338,264,262
5377.0,429,327,230,267
5378.0,475,318,248,276
5379.0,430,342,252,252
5380.0,440,346,223,264
5381.0,443,335,265,261
5382.0,440,325,253,314
5383.0,489,370,284,282
5384.0,496,354,248,267
5385.0,487,335,250,314
5386.0,486,349,233,300
5387.0,471,315,271,341
5388.0,478,317,243,297
5389.0,475,346,252,293
5390.0,508,338,237,286
5391.0,502,343,255,335
5392.0,519,337,226,379
5393.0,561,370,251,352
5394.0,595,354,267,355
5395.0,558,341,243,354
5396.0,587,304,231,368
5397.0,586,334,259,380
5398.0,617,357,262,402
5399.0,590,328,252,375
5400.0,602,332,259,381
5401.0,633,348,291,394
5402.0,771,368,268,403
5403.0,815,393,292,432
5404.0,925,416,282,414
5405.0,912,445,270,394
5406.0,922,447,311,408
5407.0,837,428,276,369
5408.0,846,439,280,394
5409.0,794,387,285,332
5410.0,862,425,285,344
5411.0,970,454,290,307
5412.0,1138,451,293,348
5413.0,1280,507,310,342
5414.0,1368,547,381,370
5415.0,1312,570,320,368
5416.0,1121,478,296,341
5417.0,892,437,338,309
5418.0,829,355,267,313
5419.0,749,374,283,308
5420.0,738,350,264,284
5421.0,757,362,295,297
5422.0,692,370,280,285
5423.0,762,406,254,289
5424.0,708,437,240,334
5425.0,742,408,289,316
5426.0,726,438,278,292
5427.0,721,409,252,307
5428.0,695,347,284,290
5429.0,767,373,249,293
5430.0,751,358,287,301
5431.0,746,354,289,300
5432.0,865,335,290,303
5433.0,891,367,260,333
5434.0,859,331,271,319
5435.0,862,330,276,326
5436.0,915,344,317,308
5437.0,903,381,270,283
5438.0,939,331,303,326
5439.0,939,335,302,305
5440.0,1005,356,311,312
5441.0,942,364,262,303
5442.0,1052,360,306,291
5443.0,1014,358,290,321
5444.0,1123,316,283,295
5445.0,1139,308,309,316
5446.0,1144,365,307,305
5447.0,1193,340,299,298
5448.0,1277,343,284,327
5449.0,1266,343,314,319
5450.0,1363,316,313,299
5451.0,1342,313,313,323
5452.0,1428,325,308,322
5453.0,1520,330,302,304
5454.0,1534,343,316,291
5455.0,1661,328,336,311
5456.0,1831,286,289,319
5457.0,1769,320,295,310
5458.0,1894,369,320,310
5459.0,2041,306,311,315
5460.0,2146,331,297,308
5461.0,2208,318,300,327
5462.0,2467,320,307,344
5463.0,2530,304,303,328
5464.0,2697,347,294,316
5465.0,2835,334,327,308
5466.0,3151,339,334,311
5467.0,3411,324,289,324
5468.0,3750,341,344,284
5469.0,4109,382,311,308
5470.0,4678,316,366,322
5471.0,5201,324,324,323
5472.0,5826,360,340,346
5473.0,6766,361,350,319
5474.0,7826,302,299,350
5475.0,9153,310,343,288
5476.0,11146,322,336,310
5477.0,13763,322,325,351
5478.0,17293,336,370,319
5479.0,22383,371,350,315
5480.0,29402,353,366,329
5481.0,39975,300,396,331
5482.0,53182,345,342,322
5483.0,69674,384,325,319
5484.0,90058,349,374,339
5485.0,111054,325,353,338
5486.0,131302,327,356,334
5487.0,145723,321,361,330
5488.0,149959,362,332,318
5489.0,140852,342,370,333
5490.0,120266,317,350,351
5491.0,96091,363,337,317
5492.0,73768,345,348,363
5493.0,56508,313,365,324
5494.0,44539,354,364,347
5495.0,36582,337,352,363
5496.0,31225,318,369,295
5497.0,26954,366,408,339
5498.0,23019,345,387,313
5499.0,19806,336,398,299
5500.0,16926,349,371,345
5501.0,14855,333,379,327
5502.0,12745,346,398,345
5503.0,11024,352,397,335
5504.0,9745,319,381,329
5505.0,8506,349,449,343
5506.0,7273,350,405,329
5507.0,6396,329,437,383
5508.0,5640,296,463,336
5509.0,4841,357,463,348
5510.0,4189,345,499,330
5511.0,3940,366,429,344
5512.0,3443,337,480,330
5513.0,3254,331,482,365
5514.0,2869,335,521,351
5515.0,2683,357,464,345
5516.0,2374,332,529,365
5517.0,2276,333,544,341
5518.0,2181,354,528,341
5519.0,1933,327,540,385
5520.0,1796,360,553,344
5521.0,1756,340,552,345
5522.0,1597,351,605,371
5523.0,1514,312,643,384
5524.0,1538,339,625,341
5525.0,1489,333,664,386
5526.0,1360,357,666,360
5527.0,1323,349,664,360
5528.0,1327,375,746,329
5529.0,1298,332,729,353
5530.0,1258,354,806,374
5531.0,1189,333,862,385
5532.0,1165,310,887,369
5533.0,1091,356,958,354
5534.0,1109,365,989,359
5535.0,1056,361,1151,358
5536.0,1083,334,1173,367
5537.0,1004,366,1343,362
5538.0,1044,374,1424,330
5539.0,1032,369,1569,373
5540.0,993,364,1723,378
5541.0,1014,324,1971,346
5542.0,961,351,2104,350
5543.0,991,340,2275,356
5544.0,971,368,2610,368
5545.0,890,362,2792,344
5546.0,938,367,2987,384
5547.0,931,372,3021,364
5548.0,933,373,3341,353
5549.0,953,344,3416,374
5550.0,962,365,3504,407
5551.0,915,365,3505,333
5552.0,918,383,3517,341
5553.0,959,396,3477,369
5554.0,968,361,3384,370
5555.0,997,369,3105,401
5556.0,942,386,2884,342
5557.0,948,396,2717,350
5558.0,942,398,2518,389
5559.0,1006,390,2281,388
5560.0,1020,436,2119,383
5561.0,1107,353,1877,347
5562.0,1065,363,1738,400
5563.0,1114,400,1591,384
5564.0,1115,397,1486,365
5565.0,1168,397,1320,362
5566.0,1148,360,1184,376
5567.0,1225,427,1184,377
5568.0,1261,378,1055,383
5569.0,1292,377,992,394
5570.0,1379,371,992,367
5571.0,1480,384,860,382
5572.0,1501,383,851,334
5573.0,1614,390,855,370
5574.0,1736,420,756,383
5575.0,1820,359,815,371
5576.0,2105,423,705,376
5577.0,2262,434,709,399
5578.0,2364,379,706,416
5579.0,2683,401,639,374
5580.0,3103,399,662,379
5581.0,3442,400,616,367
5582.0,4011,382,625,376
5583.0,4626,417,591,377
5584.0,5559,403,598,415
5585.0,6595,387,583,379
5586.0,7892,434,602,376
5587.0,9658,390,575,378
5588.0,11580,422,574,413
5589.0,13707,367,587,423
5590.0,15864,401,524,373
5591.0,17663,395,542,388
5592.0,18436,421,517,398
5593.0,18269,395,563,390
5594.0,17548,411,595,393
5595.0,16118,433,542,398
5596.0,13760,441,524,407
5597.0,11922,406,505,385
5598.0,9711,422,465,400
5599.0,8087,421,475,399
5600.0,6767,466,516,379
5601.0,5640,431,531,417
5602.0,4658,497,483,382
5603.0,4011,435,449,438
5604.0,3489,464,445,387
5605.0,3041,441,471,402
5606.0,2676,463,453,407
5607.0,2442,444,435,419
5608.0,2217,462,460,433
5609.0,2127,455,441,403
5610.0,1853,479,463,386
5611.0,1808,462,465,412
5612.0,1611,510,446,375
5613.0,1592,472,440,436
5614.0,1526,469,432,428
5615.0,1430,506,425,375
5616.0,1337,488,418,426
5617.0,1231,521,448,406
5618.0,1164,520,431,416
5619.0,1134,541,411,386
5620.0,1124,547,438,433
5621.0,1098,553,388,420
5622.0,1021,546,449,404
5623.0,979,599,446,411
5624.0,977,598,429,409
5625.0,957,570,464,394
5626.0,860,594,433,414
5627.0,911,546,408,446
5628.0,873,562,449,446
5629.0,812,552,409,442
5630.0,847,624,410,469
5631.0,814,589,441,463
5632.0,794,583,453,472
5633.0,736,627,444,487
5634.0,736,602,454,508
5635.0,693,640,452,530
5636.0,667,596,417,498
5637.0,712,621,452,480
5638.0,690,622,428,493
5639.0,644,704,436,507
5640.0,678,624,424,431
5641.0,713,626,444,474
5642.0,678,640,402,440
5643.0,686,611,408,411
5644.0,712,619,428,437
5645.0,695,630,449,425
5646.0,741,619,405,399
5647.0,745,656,421,428
5648.0,763,660,418,413
5649.0,842,661,430,425
5650.0,933,720,426,464
5651.0,1079,690,429,455
5652.0,1162,708,372,416
5653.0,1320,725,453,453
5654.0,1568,707,414,448
5655.0,1898,682,411,423
5656.0,2149,762,404,403
5657.0,2563,773,405,456
5658.0,2914,793,406,427
5659.0,3025,777,406,452
5660.0,2871,788,431,411
5661.0,2885,800,408,448
5662.0,2521,857,369,425
5663.0,2210,869,365,432
5664.0,1913,845,446,455
5665.0,1607,937,373,446
5666.0,1495,944,432,470
5667.0,1295,978,399,472
5668.0,1149,950,397,452
5669.0,1019,925,382,447
5670.0,1011,978,396,424
5671.0,848,993,418,435
5672.0,827,1022,402,436
5673.0,692,1072,405,441
5674.0,728,1105,438,458
5675.0,688,1123,400,444
5676.0,626,1202,398,453
5677.0,638,1235,420,455
5678.0,585,1334,379,464
5679.0,595,1383,374,464
5680.0,570,1372,418,404
5681.0,548,1351,374,408
5682.0,579,1454,401,478
5683.0,508,1538,402,468
5684.0,503,1612,394,499
5685.0,532,1674,450,443
5686.0,531,1766,398,445
5687.0,471,1868,431,469
5688.0,493,1886,428,461
5689.0,540,1991,391,481
5690.0,483,2053,413,478
5691.0,494,2202,420,436
5692.0,485,2332,420,475
5693.0,481,2482,377,463
5694.0,520,2493,398,469
5695.0,492,2687,378,454
5696.0,506,2885,410,509
5697.0,495,3158,407,504
5698.0,485,3466,381,492
5699.0,472,3735,388,484
5700.0,489,4079,433,547
5701.0,485,4490,387,475
5702.0,473,4988,440,494
5703.0,524,5399,418,470
5704.0,506,6296,426,497
5705.0,524,7049,397,500
5706.0,516,8459,437,490
5707.0,553,9869,392,510
5708.0,601,11943,417,473
5709.0,557,14644,385,438
5710.0,607,18711,373,489
5711.0,614,24068,394,500
5712.0,716,31522,382,517
5713.0,711,41279,367,471
5714.0,849,53624,385,481
5715.0,881,69294,395,496
5716.0,1015,85562,384,474
5717.0,1157,105323,423,467
5718.0,1391,124865,403,480
5719.0,1499,141475,413,447
5720.0,1623,151235,403,449
5721.0,1528,147267,395,486
5722.0,1423,131738,390,464
5723.0,1226,108190,414,478
5724.0,1057,84060,413,478
5725.0,851,62600,397,452
5726.0,758,45446,423,515
5727.0,679,33981,423,445
5728.0,603,25808,370,481
5729.0,573,20018,397,492
5730.0,559,16242,438,469
5731.0,583,13486,426,436
5732.0,552,11745,392,457
5733.0,517,10614,414,441
5734.0,499,9704,449,510
5735.0,485,9023,405,458
5736.0,463,8603,394,446
5737.0,498,8042,412,430
5738.0,499,7278,445,496
5739.0,448,6634,427,454
5740.0,461,5817,425,468
5741.0,467,5041,426,493
5742.0,505,4452,403,473
5743.0,498,4073,438,504
5744.0,470,3763,468,482
5745.0,524,3286,441,465
5746.0,543,2892,439,451
5747.0,497,2593,433,495
5748.0,519,2446,452,461
5749.0,460,2291,423,475
5750.0,480,2123,439,458
5751.0,469,2040,438,495
5752.0,491,1848,456,481
5753.0,434,1753,447,498
5754.0,526,1741,443,421
5755.0,467,1646,441,468
5756.0,490,1579,436,465
5757.0,536,1510,422,473
5758.0,481,1406,426,470
5759.0,513,1331,443,469
5760.0,499,1333,390,441
5761.0,500,1292,402,487
5762.0,458,1248,399,484
5763.0,522,1168,392,478
5764.0,539,1148,394,487
5765.0,574,1157,405,492
5766.0,523,1155,414,502
5767.0,505,1206,430,498
5768.0,514,1079,394,481
5769.0,512,1069,373,548
5770.0,545,1062,401,511
5771.0,535,1036,426,507
5772.0,511,1078,392,489
5773.0,537,1009,387,495
5774.0,539,907,434,515
5775.0,535,999,371,503
5776.0,528,1000,413,490
5777.0,528,947,406,549
5778.0,525,944,419,507
5779.0,540,943,392,533
5780.0,565,945,403,522
5781.0,530,959,418,558
5782.0,538,974,393,526
5783.0,575,1007,407,535
5784.0,616,931,419,514
5785.0,556,941,376,538
5786.0,586,961,393,525
5787.0,564,986,384,502
5788.0,623,973,398,486
5789.0,584,1005,381,501
5790.0,654,1003,365,506
5791.0,581,966,366,529
5792.0,595,992,393,493
5793.0,611,1026,427,490
5794.0,637,1020,386,510
5795.0,663,1042,383,499
5796.0,650,1116,381,463
5797.0,665,1054,402,491
5798.0,732,1193,375,504
5799.0,745,1132,369,447
5800.0,723,1194,398,464
5801.0,767,1264,406,450
5802.0,755,1263,381,471
5803.0,789,1361,388,467
5804.0,834,1323,389,463
5805.0,807,1446,372,464
5806.0,830,1477,398,433
5807.0,902,1556,401,472
5808.0,861,1653,393,503
5809.0,965,1734,374,451
5810.0,895,1957,398,503
5811.0,1006,2215,378,486
5812.0,1025,2281,356,465
5813.0,1065,2460,371,459
5814.0,1115,2825,369,514
5815.0,1169,3062,367,465
5816.0,1302,3662,383,452
5817.0,1248,4089,392,474
5818.0,1355,4703,408,469
5819.0,1478,5739,396,452
5820.0,1530,6776,369,486
5821.0,1715,8037,428,456
5822.0,1826,9650,380,469
5823.0,1957,11519,386,493
5824.0,2090,13131,384,480
5825.0,2283,14974,411,480
5826.0,2350,16495,437,483
5827.0,2539,17303,376,436
5828.0,2625,17164,375,500
5829.0,2891,16150,390,426
5830.0,2964,14475,373,481
5831.0,3095,12966,405,443
5832.0,3342,11062,396,487
5833.0,3463,9192,421,441
5834.0,3560,7635,401,457
5835.0,3984,6411,374,495
5836.0,4588,5349,396,464
5837.0,5184,4583,399,490
5838.0,6126,3942,411,472
5839.0,7729,3472,361,459
5840.0,9676,3087,405,455
5841.0,12651,2661,403,479
5842.0,16504,2476,394,501
5843.0,21840,2211,402,431
5844.0,27906,2111,439,455
5845.0,35900,1863,405,481
5846.0,45118,1785,381,478
5847.0,54894,1655,399,490
5848.0,61928,1611,399,466
5849.0,66148,1481,408,461
5850.0,63803,1367,422,466
5851.0,56379,1384,404,475
5852.0,46817,1248,389,517
5853.0,36966,1233,442,459
5854.0,29045,1121,396,500
5855.0,22963,1096,384,459
5856.0,18114,1098,394,486
5857.0,14896,1026,385,486
5858.0,12068,1016,385,450
5859.0,10024,971,408,494
5860.0,8091,934,403,443
5861.0,6775,900,342,552
5862.0,5528,870,388,461
5863.0,4599,825,378,454
5864.0,3942,833,368,472
5865.0,3400,836,399,454
5866.0,2901,827,390,494
5867.0,2577,818,405,497
5868.0,2283,743,413,488
5869.0,1994,726,400,490
5870.0,1790,784,415,488
5871.0,1623,749,407,526
5872.0,1535,800,362,513
5873.0,1362,855,379,504
5874.0,1383,745,375,444
5875.0,1343,741,370,516
5876.0,1240,819,390,556
5877.0,1265,834,385,528
5878.0,1239,809,395,505
5879.0,1236,896,401,526
5880.0,1265,968,421,486
5881.0,1289,1020,413,482
5882.0,1300,1050,414,477
5883.0,1282,1191,380,531
5884.0,1175,1454,440,531
5885.0,1091,1692,388,516
5886.0,1052,1953,429,549
5887.0,926,2213,433,568
5888.0,939,2544,435,565
5889.0,911,2769,403,509
5890.0,847,2899,407,542
5891.0,834,2878,414,513
5892.0,816,2755,399,536
5893.0,856,2624,406,538
5894.0,847,2405,454,564
5895.0,918,2162,444,549
5896.0,950,1937,461,590
5897.0,1003,1620,469,576
5898.0,1105,1475,447,603
5899.0,1179,1320,442,599
5900.0,1191,1229,442,601
5901.0,1425,1086,446,627
5902.0,1403,1018,426,624
5903.0,1446,897,417,563
5904.0,1356,825,436,637
5905.0,1173,742,442,639
5906.0,1102,748,469,646
5907.0,947,694,455,659
5908.0,891,690,400,625
5909.0,814,649,433,722
5910.0,785,651,464,746
5911.0,759,620,412,694
5912.0,752,581,436,757
5913.0,637,619,424,832
5914.0,725,609,398,852
5915.0,726,575,419,846
5916.0,703,592,400,897
5917.0,739,551,394,993
5918.0,756,580,369,980
5919.0,780,557,401,988
5920.0,851,556,378,1071
5921.0,842,521,379,1181
5922.0,893,529,358,1154
5923.0,955,524,350,1302
5924.0,952,491,335,1389
5925.0,1000,513,397,1522
5926.0,944,465,440,1609
5927.0,948,537,385,1734
5928.0,872,525,385,1897
5929.0,831,533,365,2209
5930.0,763,477,387,2313
5931.0,687,486,408,2576
5932.0,648,529,378,2751
5933.0,613,536,395,3099
5934.0,566,516,398,3373
5935.0,575,504,401,3553
5936.0,536,504,391,3834
5937.0,537,536,383,3822
5938.0,562,524,396,4165
5939.0,512,497,416,4360
5940.0,465,524,404,4281
5941.0,518,534,431,4293
5942.0,492,533,402,4109
5943.0,527,523,404,3921
5944.0,570,523,387,3828
5945.0,564,565,431,3364
5946.0,599,513,409,3092
5947.0,541,548,393,2818
5948.0,487,520,407,2674
5949.0,476,514,401,2391
5950.0,424,527,426,2225
5951.0,455,446,420,1996
5952.0,428,496,416,1824
5953.0,383,486,371,1599
5954.0,451,457,424,1545
5955.0,421,488,417,1440
5956.0,444,454,394,1304
5957.0,482,451,381,1208
5958.0,472,449,398,1185
5959.0,535,453,381,1122
5960.0,529,461,408,1055
5961.0,500,494,384,1005
5962.0,505,418,383,970
5963.0,457,446,414,913
5964.0,371,440,389,855
5965.0,286,445,441,833
5966.0,244,452,421,821
5967.0,166,476,358,784
5968.0,164,453,393,770
5969.0,192,436,413,694
5970.0,208,400,404,703
5971.0,188,432,398,729
5972.0,193,485,409,712
5973.0,191,412,421,653
5974.0,233,465,424,669
5975.0,213,471,391,640
5976.0,233,497,426,617
5977.0,230,453,402,603
5978.0,252,480,408,613
5979.0,256,454,435,582
5980.0,240,442,352,606
5981.0,238,481,387,544
5982.0,242,493,418,569
5983.0,218,442,376,609
5984.0,199,461,396,607
5985.0,203,515,372,594
5986.0,168,467,395,574
5987.0,193,503,400,511
5988.0,185,488,421,477
5989.0,195,482,365,554
5990.0,146,464,413,504
5991.0,148,468,407,499
5992.0,157,492,379,518
5993.0,140,501,353,459
5994.0,154,497,413,458
5995.0,124,483,386,448
5996.0,141,493,414,423
5997.0,144,447,376,433
5998.0,127,475,380,423
5999.0,133,501,428,453
6000.0,142,510,374,461
6001.0,130,526,388,424
6002.0,116,479,373,454
6003.0,146,483,395,453
6004.0,109,551,377,426
6005.0,132,527,377,417
6006.0,94,512,367,411
6007.0,148,529,387,431
6008.0,124,486,375,435
6009.0,146,547,380,479
6010.0,104,521,395,436
6011.0,126,503,406,418
6012.0,143,499,391,440
6013.0,116,510,390,396
6014.0,123,546,385,384
6015.0,129,525,382,421
6016.0,119,486,361,425
6017.0,135,545,399,427
6018.0,141,548,404,398
6019.0,140,559,381,406
6020.0,120,569,406,442
6021.0,144,551,390,414
6022.0,132,561,385,404
6023.0,131,552,387,412
6024.0,136,561,372,380
6025.0,110,615,392,415
6026.0,144,614,376,405
6027.0,154,585,365,402
6028.0,144,538,387,397
6029.0,134,655,368,448
6030.0,146,603,396,404
6031.0,151,604,388,420
6032.0,128,672,397,420
6033.0,99,640,406,394
6034.0,133,607,390,381
6035.0,121,695,385,371
6036.0,120,664,401,371
6037.0,143,711,382,432
6038.0,136,696,381,411
6039.0,132,653,371,354
6040.0,154,719,351,389
6041.0,145,728,395,393
6042.0,145,776,373,371
6043.0,153,793,363,392
6044.0,134,773,421,403
6045.0,140,852,388,391
6046.0,147,904,407,411
6047.0,155,860,430,406
6048.0,144,947,379,383
6049.0,162,947,381,389
6050.0,193,1003,418,390
6051.0,162,1108,414,434
6052.0,183,1123,409,397
6053.0,144,1156,391,429
6054.0,161,1194,430,445
6055.0,171,1267,448,457
6056.0,162,1414,404,436
6057.0,174,1452,469,425
6058.0,171,1586,429,431
6059.0,191,1674,420,410
6060.0,170,1826,422,472
6061.0,147,2021,393,420
6062.0,179,2223,398,405
6063.0,155,2305,403,407
6064.0,160,2525,386,379
6065.0,156,2588,395,375
6066.0,157,2713,403,353
6067.0,160,2865,417,376
6068.0,151,2991,410,359
6069.0,143,3084,429,385
6070.0,144,3296,383,388
6071.0,163,3675,402,342
6072.0,142,3670,393,380
6073.0,161,3767,384,386
6074.0,132,4162,383,354
6075.0,174,4432,395,373
6076.0,166,4701,391,333
6077.0,175,5480,410,350
6078.0,177,6281,440,332
6079.0,170,7380,415,349
6080.0,193,9051,405,345
6081.0,185,11235,406,380
6082.0,205,14391,435,358
6083.0,244,18171,405,330
6084.0,252,23085,404,347
6085.0,276,29755,409,363
6086.0,310,37416,426,386
6087.0,324,45935,432,326
6088.0,371,54476,409,375
6089.0,378,60747,445,354
6090.0,401,62032,384,347
6091.0,372,58416,433,327
6092.0,359,50902,418,357
6093.0,303,41434,421,344
6094.0,289,32379,416,370
6095.0,225,25042,425,355
6096.0,243,19458,412,363
6097.0,232,15620,425,364
6098.0,201,12563,399,310
6099.0,219,10124,433,355
6100.0,190,8537,437,353
6101.0,182,6839,422,337
6102.0,182,5804,417,341
6103.0,158,4772,409,336
6104.0,173,3959,415,341
6105.0,163,3438,430,323
6106.0,145,3062,426,338
6107.0,157,2711,412,364
6108.0,172,2331,427,354
6109.0,151,2013,434,330
6110.0,148,1833,428,318
6111.0,149,1653,452,358
6112.0,155,1523,428,350
6113.0,165,1389,468,365
6114.0,146,1204,456,379
6115.0,150,1244,393,343
6116.0,155,1128,432,352
6117.0,176,1174,458,330
6118.0,155,1064,438,319
6119.0,146,1068,449,340
6120.0,181,1086,419,329
6121.0,164,1091,444,347
6122.0,219,1091,466,313
6123.0,185,1144,443,347
6124.0,190,1162,429,337
6125.0,190,1078,502,310
6126.0,254,1081,462,360
6127.0,278,1015,436,346
6128.0,316,879,458,341
6129.0,379,813,474,340
6130.0,417,791,472,327
6131.0,491,756,437,340
6132.0,534,768,482,351
6133.0,711,701,460,359
6134.0,743,678,468,307
6135.0,815,702,485,355
6136.0,759,690,457,340
6137.0,664,761,494,341
6138.0,672,724,518,317
6139.0,550,799,463,373
6140.0,526,763,492,335
6141.0,443,830,539,345
6142.0,421,864,513,413
6143.0,350,931,503,352
6144.0,326,1073,544,357
6145.0,288,1218,539,390
6146.0,263,1273,584,377
6147.0,221,1244,527,340
6148.0,235,1182,561,379
6149.0,213,1036,610,375
6150.0,211,955,632,386
6151.0,162,881,653,392
6152.0,143,705,653,336
6153.0,176,686,613,348
6154.0,162,622,612,296
6155.0,150,639,613,337
6156.0,174,594,657,370
6157.0,157,637,656,352
6158.0,160,579,631,329
6159.0,133,590,652,333
6160.0,137,561,687,307
6161.0,158,607,656,307
6162.0,137,658,753,324
6163.0,130,660,715,341
6164.0,152,674,706,330
6165.0,161,731,741,267
6166.0,136,725,725,293
6167.0,138,801,763,311
6168.0,166,797,705,318
6169.0,140,869,713,307
6170.0,134,858,779,317
6171.0,132,890,775,289
6172.0,136,799,755,293
6173.0,144,717,823,338
6174.0,131,680,854,319
6175.0,150,621,818,289
6176.0,133,529,795,305
6177.0,140,531,840,302
6178.0,138,480,706,318
6179.0,143,438,845,328
6180.0,135,468,799,290
6181.0,155,463,790,282
6182.0,129,432,865,285
6183.0,147,411,838,310
6184.0,152,406,879,294
6185.0,152,412,830,304
6186.0,157,354,902,301
6187.0,146,384,936,272
6188.0,151,378,919,312
6189.0,136,324,929,321
6190.0,135,332,915,313
6191.0,140,320,975,293
6192.0,135,332,1010,280
6193.0,143,326,966,267
6194.0,125,301,940,296
6195.0,147,306,1063,320
6196.0,138,342,1081,323
6197.0,134,313,1117,320
6198.0,162,275,1074,353
6199.0,153,328,1168,329
6200.0,142,318,1189,335
6201.0,136,376,1214,320
6202.0,149,382,1213,355
6203.0,152,439,1226,313
6204.0,129,483,1286,328
6205.0,130,473,1354,330
6206.0,157,444,1407,333
6207.0,116,447,1410,322
6208.0,157,475,1401,290
6209.0,149,442,1454,286
6210.0,146,382,1539,317
6211.0,127,285,1623,292
6212.0,149,259,1589,305
6213.0,160,206,1609,260
6214.0,145,171,1772,288
6215.0,128,144,1800,286
6216.0,145,171,1927,252
6217.0,166,166,2032,310
6218.0,150,169,2089,296
6219.0,169,165,2105,272
6220.0,162,201,2193,279
6221.0,171,180,2556,274
6222.0,168,230,2619,302
6223.0,158,193,2880,299
6224.0,135,192,3170,257
6225.0,143,233,3608,303
6226.0,162,194,3966,293
6227.0,151,171,4615,321
6228.0,131,168,5491,301
6229.0,163,151,6366,309
6230.0,156,185,7510,287
6231.0,166,178,9154,250
6232.0,136,172,10897,296
6233.0,153,153,13199,273
6234.0,136,155,15950,281
6235.0,154,152,19047,268
6236.0,179,143,22633,264
6237.0,140,131,26039,267
6238.0,138,136,28905,267
6239.0,159,119,29425,276
6240.0,174,136,27907,282
6241.0,150,129,24950,263
6242.0,157,86,21245,274
6243.0,173,102,17129,270
6244.0,157,118,13597,249
6245.0,176,124,11362,257
6246.0,159,100,9547,302
6247.0,161,103,8518,301
6248.0,192,83,7964,273
6249.0,193,104,7653,283
6250.0,179,114,7524,281
6251.0,178,91,7711,238
6252.0,189,95,8208,274
6253.0,204,95,8543,264
6254.0,228,86,9360,264
6255.0,200,90,10325,281
6256.0,219,114,11752,284
6257.0,189,97,13719,264
6258.0,206,85,15888,270
6259.0,202,112,19067,276
6260.0,206,98,23528,273
6261.0,226,103,28681,269
6262.0,225,96,35366,257
6263.0,221,87,42259,264
6264.0,238,92,51188,278
6265.0,243,96,59745,253
6266.0,237,97,70731,256
6267.0,259,88,83654,261
6268.0,265,101,100346,261
6269.0,273,76,121900,268
6270.0,269,97,147653,301
6271.0,301,90,177216,275
6272.0,316,112,203879,300
6273.0,297,97,220566,277
6274.0,327,104,222355,259
6275.0,317,79,208806,287
6276.0,334,84,180834,277
6277.0,328,96,146400,248
6278.0,379,106,113176,292
6279.0,393,95,84344,255
6280.0,402,96,62819,265
6281.0,424,97,47211,246
6282.0,461,96,36756,270
6283.0,521,101,29049,260
6284.0,465,91,23589,254
6285.0,513,96,19784,215
6286.0,523,102,16735,236
6287.0,554,104,14555,273
6288.0,638,89,12872,259
6289.0,674,88,11357,282
6290.0,659,102,10326,235
6291.0,719,101,9290,267
6292.0,802,102,8441,225
6293.0,902,99,7650,271
6294.0,973,87,6974,274
6295.0,1119,106,6379,280
6296.0,1270,79,5784,241
6297.0,1383,91,5286,260
6298.0,1499,106,4747,259
6299.0,1679,111,4531,258
6300.0,1803,90,4060,284
6301.0,1946,84,3809,242
6302.0,2082,122,3498,271
6303.0,2147,92,3308,266
6304.0,2417,100,3057,243
6305.0,2335,102,2843,247
6306.0,2438,94,2635,261
6307.0,2416,101,2567,262
6308.0,2468,104,2335,279
6309.0,2455,99,2290,265
6310.0,2473,94,2096,261
6311.0,2705,98,2076,266
6312.0,2971,77,1901,288
6313.0,3343,102,1837,271
6314.0,4123,104,1777,296
6315.0,5306,123,1678,262
6316.0,7049,99,1592,272
6317.0,9565,92,1502,245
6318.0,12475,98,1369,275
6319.0,15575,92,1354,252
6320.0,18633,90,1359,291
6321.0,20525,109,1343,280
6322.0,20658,99,1271,289
6323.0,19374,104,1208,274
6324.0,17210,113,1225,304
6325.0,14331,107,1193,334
6326.0,11508,100,1104,261
6327.0,8903,108,1155,293
6328.0,7038,100,1058,282
6329.0,5497,101,993,265
6330.0,4427,134,1012,270
6331.0,3482,105,1005,269
6332.0,2944,112,959,266
6333.0,2459,88,925,264
6334.0,1898,109,871,248
6335.0,1676,94,860,252
6336.0,1449,89,859,272
6337.0,1185,101,823,233
6338.0,1062,127,801,274
6339.0,900,99,827,247
6340.0,829,101,824,256
6341.0,693,107,789,251
6342.0,605,121,741,244
6343.0,556,104,752,249
6344.0,541,105,702,272
6345.0,488,111,649,276
6346.0,464,105,690,235
6347.0,395,95,659,249
6348.0,400,97,643,228
6349.0,387,107,665,249
6350.0,350,120,638,271
6351.0,318,126,603,235
6352.0,328,118,600,223
6353.0,261,98,616,242
6354.0,290,114,610,237
6355.0,267,108,597,239
6356.0,305,114,563,225
6357.0,247,98,549,242
6358.0,243,102,556,234
6359.0,277,109,544,247
6360.0,256,123,522,268
6361.0,255,108,483,260
6362.0,212,110,520,234
6363.0,224,107,550,221
6364.0,201,99,505,258
6365.0,222,94,510,256
6366.0,201,101,505,243
6367.0,239,122,482,247
6368.0,254,93,486,262
6369.0,217,121,491,254
6370.0,212,105,470,266
6371.0,227,124,455,236
6372.0,228,104,486,236
6373.0,257,97,482,229
6374.0,221,101,457,194
6375.0,223,116,434,234
6376.0,216,110,449,225
6377.0,201,113,445,227
6378.0,241,97,442,261
6379.0,236,101,398,240
6380.0,200,118,460,224
6381.0,231,100,410,236
6382.0,239,124,394,252
6383.0,236,91,441,286
6384.0,256,133,420,249
6385.0,279,142,420,272
6386.0,306,141,411,299
6387.0,361,138,476,319
6388.0,447,139,501,358
6389.0,470,180,484,468
6390.0,560,195,518,467
6391.0,487,211,505,526
6392.0,510,230,453,413
6393.0,428,241,460,374
6394.0,384,211,450,355
6395.0,325,225,409,318
6396.0,326,289,423,302
6397.0,386,280,427,307
6398.0,420,365,467,350
6399.0,515,413,447,413
6400.0,603,503,482,512
6401.0,789,609,537,550
6402.0,916,681,553,616
6403.0,985,778,594,687
6404.0,913,847,577,696
6405.0,725,725,513,601
6406.0,564,685,441,461
6407.0,362,624,417,374
6408.0,279,476,358,326
6409.0,256,400,347,299
6410.0,189,364,347,290
6411.0,173,286,358,267
6412.0,179,289,343,253
6413.0,177,250,347,254
6414.0,155,222,345,253
6415.0,143,181,330,228
6416.0,158,173,331,252
6417.0,132,187,325,243
6418.0,134,150,317,255
6419.0,145,160,295,232
6420.0,143,142,326,253
6421.0,129,127,309,231
6422.0,133,122,342,240
6423.0,130,125,325,235
6424.0,117,130,302,255
6425.0,151,107,292,247
6426.0,126,113,334,242
6427.0,151,100,307,233
6428.0,142,117,293,213
6429.0,160,109,308,242
6430.0,163,107,323,255
6431.0,157,105,286,243
6432.0,182,119,309,239
6433.0,202,101,306,242
6434.0,232,112,311,231
6435.0,230,96,300,225
6436.0,253,103,263,246
6437.0,274,99,323,229
6438.0,287,79,299,234
6439.0,272,86,309,227
6440.0,210,97,309,252
6441.0,190,106,293,237
6442.0,176,98,301,229
6443.0,159,95,297,255
6444.0,134,91,292,262
6445.0,136,94,304,256
6446.0,117,90,302,224
6447.0,143,94,287,250
6448.0,123,98,284,232
6449.0,151,91,295,249
6450.0,157,98,328,269
6451.0,149,85,298,241
6452.0,146,80,292,269
6453.0,134,103,270,231
6454.0,131,100,290,228
6455.0,117,99,309,257
6456.0,132,103,285,271
6457.0,126,92,283,219
6458.0,114,105,277,267
6459.0,114,100,287,242
6460.0,104,87,295,272
6461.0,104,104,260,210
6462.0,115,115,276,243
6463.0,89,108,298,244
6464.0,101,101,281,233
6465.0,98,78,278,241
6466.0,96,99,290,275
6467.0,86,118,269,238
6468.0,104,94,270,241
6469.0,86,105,279,206
6470.0,94,107,282,241
6471.0,82,70,255,250
6472.0,81,95,284,247
6473.0,87,83,292,225
6474.0,81,91,285,267
6475.0,67,97,272,239
6476.0,66,90,266,258
6477.0,88,86,270,262
6478.0,91,89,233,303
6479.0,86,99,240,269
6480.0,79,96,289,265
6481.0,80,85,290,251
6482.0,115,93,274,279
6483.0,82,109,251,266
6484.0,86,112,232,296
6485.0,113,108,247,299
6486.0,88,88,246,299
6487.0,97,105,289,312
6488.0,93,135,279,308
6489.0,97,114,277,345
6490.0,83,110,274,325
6491.0,89,108,260,367
6492.0,90,115,307,369
6493.0,81,123,258,380
6494.0,92,124,250,400
6495.0,94,124,249,399
6496.0,103,129,251,342
6497.0,87,123,297,348
6498.0,84,120,250,333
6499.0,68,131,252,353
6500.0,89,101,228,277
6501.0,76,91,269,293
6502.0,75,129,254,279
6503.0,83,126,250,288
6504.0,72,121,250,288
6505.0,91,118,251,268
6506.0,84,112,241,287
6507.0,85,117,278,300
6508.0,81,109,238,279
6509.0,86,117,257,265
6510.0,82,125,250,262
6511.0,84,121,247,296
6512.0,91,109,242,269
6513.0,93,127,234,253
6514.0,98,134,240,250
6515.0,86,132,250,272
6516.0,110,138,229,283
6517.0,109,142,243,295
6518.0,88,127,229,267
6519.0,92,114,258,292
6520.0,86,131,249,273
6521.0,89,138,228,272
6522.0,95,126,233,286
6523.0,81,123,268,276
6524.0,114,138,246,301
6525.0,90,136,260,291
6526.0,127,152,246,304
6527.0,102,156,244,285
6528.0,105,180,238,293
6529.0,112,170,225,248
6530.0,103,151,248,332
6531.0,103,163,205,322
6532.0,111,163,224,308
6533.0,121,167,253,308
6534.0,134,181,225,308
6535.0,125,175,226,293
6536.0,115,194,245,330
6537.0,131,184,232,284
6538.0,115,177,222,296
6539.0,130,185,230,325
6540.0,139,198,241,311
6541.0,161,210,272,323
6542.0,149,222,256,309
6543.0,160,226,226,317
6544.0,147,210,213,333
6545.0,167,276,219,328
6546.0,163,249,225,344
6547.0,182,242,230,334
6548.0,186,268,240,349
6549.0,207,262,222,292
6550.0,196,267,245,368
6551.0,196,301,230,366
6552.0,225,308,226,356
6553.0,258,306,236,322
6554.0,248,355,264,340
6555.0,275,363,228,303
6556.0,294,366,217,333
6557.0,342,398,208,338
6558.0,348,401,243,316
6559.0,339,453,244,368
6560.0,389,430,229,374
6561.0,439,501,228,351
6562.0,421,495,220,322
6563.0,471,533,216,360
6564.0,466,657,244,371
6565.0,501,631,228,358
6566.0,555,703,211,344
6567.0,582,766,222,353
6568.0,615,830,225,379
6569.0,714,951,230,347
6570.0,735,1104,229,372
6571.0,773,1159,268,376
6572.0,850,1372,228,401
6573.0,912,1517,238,422
6574.0,1052,1684,232,373
6575.0,1029,1861,193,400
6576.0,1068,2017,233,412
6577.0,1086,2219,232,391
6578.0,1141,2228,234,445
6579.0,1184,2322,215,421
6580.0,1083,2355,225,445
6581.0,1159,2341,241,460
6582.0,1087,2410,246,397
6583.0,1057,2465,245,446
6584.0,1084,2486,241,478
6585.0,986,2457,229,471
6586.0,1060,2520,189,501
6587.0,992,2435,208,456
6588.0,1018,2541,239,537
6589.0,964,2809,200,520
6590.0,972,2932,223,505
6591.0,980,3324,231,526
6592.0,1003,3824,228,580
6593.0,1032,4809,217,551
6594.0,1165,6266,213,580
6595.0,1255,7906,253,567
6596.0,1279,10359,227,549
6597.0,1394,12916,241,556
6598.0,1550,15154,225,603
6599.0,1595,16851,251,589
6600.0,1691,17091,235,611
6601.0,1652,16463,199,639
6602.0,1537,14683,217,604
6603.0,1556,12087,232,650
6604.0,1445,9648,222,685
6605.0,1286,7343,225,673
6606.0,1291,5585,249,644
6607.0,1239,4575,239,655
6608.0,1303,3526,233,692
6609.0,1388,2878,217,666
6610.0,1479,2375,218,730
6611.0,1674,1891,202,762
6612.0,1973,1683,214,696
6613.0,2457,1277,239,783
6614.0,3033,1183,227,744
6615.0,3475,937,182,783
6616.0,3766,834,204,742
6617.0,3733,769,238,743
6618.0,3495,646,217,754
6619.0,3002,568,217,759
6620.0,2308,499,226,791
6621.0,1779,486,200,784
6622.0,1422,440,222,830
6623.0,1091,421,207,802
6624.0,898,370,219,824
6625.0,735,315,195,826
6626.0,575,336,220,902
6627.0,471,309,231,872
6628.0,387,302,210,904
6629.0,372,248,227,907
6630.0,345,290,232,894
6631.0,288,271,231,949
6632.0,267,222,221,987
6633.0,240,246,233,969
6634.0,209,218,247,992
6635.0,187,216,206,1070
6636.0,198,198,258,1019
6637.0,180,189,245,1093
6638.0,174,189,253,1072
6639.0,174,217,262,1045
6640.0,165,175,252,1137
6641.0,174,190,264,1192
6642.0,145,175,225,1177
6643.0,127,196,239,1300
6644.0,145,155,267,1274
6645.0,142,174,279,1312
6646.0,118,178,253,1315
6647.0,137,170,269,1421
6648.0,125,180,246,1467
6649.0,126,180,242,1558
6650.0,121,171,240,1566
6651.0,121,168,230,1580
6652.0,110,154,217,1704
6653.0,118,159,216,1707
6654.0,126,170,227,1860
6655.0,90,150,182,1857
6656.0,116,169,223,1942
6657.0,98,184,214,2135
6658.0,109,185,215,2245
6659.0,109,146,216,2263
6660.0,105,138,213,2507
6661.0,97,123,217,2655
6662.0,107,157,222,2838
6663.0,92,145,258,3138
6664.0,96,146,198,3554
6665.0,98,139,203,3847
6666.0,89,141,194,4266
6667.0,96,128,201,4813
6668.0,95,140,217,5613
6669.0,97,143,216,6743
6670.0,105,150,224,8075
6671.0,95,180,196,9850
6672.0,72,132,182,12317
6673.0,113,179,237,15193
6674.0,93,159,220,18902
6675.0,90,156,192,22847
6676.0,92,167,230,26601
6677.0,90,175,186,29993
6678.0,111,185,231,31012
6679.0,84,213,210,30205
6680.0,92,188,212,27003
6681.0,88,221,228,23164
6682.0,98,209,228,18459
6683.0,71,204,194,14343
6684.0,79,206,204,11807
6685.0,99,210,217,9732
6686.0,96,222,192,8497
6687.0,79,186,204,7457
6688.0,78,169,211,7040
6689.0,62,127,216,6528
6690.0,77,146,229,6304
6691.0,80,130,214,6254
6692.0,92,127,211,6181
6693.0,81,144,231,6562
6694.0,67,110,199,6647
6695.0,69,109,239,7039
6696.0,71,125,200,7678
6697.0,66,116,209,7942
6698.0,66,105,200,8855
6699.0,76,109,224,9583
6700.0,87,108,210,10933
6701.0,76,89,234,12460
6702.0,82,103,204,14403
6703.0,85,118,204,16744
6704.0,83,105,230,20451
6705.0,92,91,227,25097
6706.0,86,98,241,30766
6707.0,95,111,247,38249
6708.0,78,96,220,47146
6709.0,97,105,231,57493
6710.0,104,105,237,70621
6711.0,118,107,241,85254
6712.0,115,126,234,100142
6713.0,121,130,218,118249
6714.0,120,143,203,137329
6715.0,135,152,226,159761
6716.0,173,160,230,181130
6717.0,137,191,215,203274
6718.0,153,184,227,218196
6719.0,156,219,250,224385
6720.0,147,258,219,214547
6721.0,136,270,207,190636
6722.0,139,248,212,157690
6723.0,116,251,206,122111
6724.0,107,200,246,91812
6725.0,105,178,205,67866
6726.0,100,142,235,51378
6727.0,82,126,214,39264
6728.0,78,111,240,30728
6729.0,88,115,231,24730
6730.0,74,115,218,20737
6731.0,79,93,223,17516
6732.0,71,115,218,14840
6733.0,85,112,227,12786
6734.0,89,105,237,11493
6735.0,91,114,228,9870
6736.0,80,111,210,8806
6737.0,64,98,230,7952
6738.0,72,116,203,7269
6739.0,75,123,203,6483
6740.0,78,106,223,5990
6741.0,90,113,198,5307
6742.0,78,97,218,4934
6743.0,56,117,205,4420
6744.0,64,90,228,4242
6745.0,75,87,195,3918
6746.0,62,77,220,3739
6747.0,72,86,218,3504
6748.0,68,72,205,3262
6749.0,85,84,220,2941
6750.0,61,77,202,2909
6751.0,83,64,244,2724
6752.0,75,75,193,2470
6753.0,92,73,202,2424
6754.0,81,86,227,2263
6755.0,86,50,226,2167
6756.0,82,57,226,2054
6757.0,77,61,219,2049
6758.0,86,67,248,1916
6759.0,77,77,219,1731
6760.0,70,65,234,1760
6761.0,81,59,229,1710
6762.0,95,68,215,1676
6763.0,84,68,222,1634
6764.0,74,86,218,1503
6765.0,90,80,210,1496
6766.0,93,62,230,1467
6767.0,85,73,225,1435
6768.0,77,72,220,1439
6769.0,80,68,229,1454
6770.0,75,56,221,1316
6771.0,75,62,219,1371
6772.0,86,62,235,1408
6773.0,76,61,206,1316
6774.0,85,72,215,1472
6775.0,74,61,228,1354
6776.0,85,62,216,1446
6777.0,102,51,208,1489
6778.0,79,57,231,1497
6779.0,87,71,231,1632
6780.0,75,67,200,1577
6781.0,94,77,227,1606
6782.0,79,80,201,1687
6783.0,94,74,215,1727
6784.0,69,68,240,1751
6785.0,105,73,210,1867
6786.0,98,68,196,1713
6787.0,74,75,241,1676
6788.0,86,64,237,1678
6789.0,90,59,220,1667
6790.0,100,74,228,1598
6791.0,104,74,232,1583
6792.0,115,62,228,1427
6793.0,84,80,222,1366
6794.0,96,85,235,1327
6795.0,112,83,216,1201
6796.0,120,103,244,1160
6797.0,134,96,239,996
6798.0,118,82,251,936
6799.0,126,81,251,952
6800.0,163,77,273,887
6801.0,156,66,256,818
6802.0,192,94,252,770
6803.0,233,95,252,828
6804.0,261,77,263,745
6805.0,336,82,232,759
6806.0,422,93,254,646
6807.0,480,96,251,684
6808.0,608,90,273,642
6809.0,713,109,243,609
6810.0,811,89,245,620
6811.0,978,106,266,604
6812.0,983,115,244,591
6813.0,1024,102,257,564
6814.0,1068,122,252,577
6815.0,994,109,260,521
6816.0,908,107,246,513
6817.0,867,124,241,505
6818.0,759,123,247,488
6819.0,607,135,268,531
6820.0,498,127,250,520
6821.0,411,148,268,474
6822.0,400,130,248,519
6823.0,335,128,252,499
6824.0,298,135,264,471
6825.0,275,148,320,480
6826.0,238,155,254,496
6827.0,246,171,259,476
6828.0,245,153,296,422
6829.0,208,162,265,452
6830.0,193,171,301,451
6831.0,205,173,279,445
6832.0,184,198,315,411
6833.0,165,180,305,411
6834.0,141,234,299,440
6835.0,137,207,257,406
6836.0,136,229,312,404
6837.0,139,234,305,381
6838.0,104,244,303,389
6839.0,93,282,306,363
6840.0,87,289,320,367
6841.0,105,322,310,355
6842.0,81,347,343,389
6843.0,74,362,356,334
6844.0,84,369,324,370
6845.0,94,375,377,333
6846.0,79,418,337,382
6847.0,77,409,325,360
6848.0,80,393,368,344
6849.0,44,483,332,338
6850.0,91,539,355,352
6851.0,84,571,326,301
6852.0,81,591,340,345
6853.0,61,613,369,344
6854.0,72,733,385,347
6855.0,87,689,355,298
6856.0,78,710,384,327
6857.0,62,758,372,350
6858.0,70,826,409,334
6859.0,81,896,402,333
6860.0,77,869,384,298
6861.0,74,869,398,300
6862.0,83,898,377,291
6863.0,93,990,414,275
6864.0,94,908,437,302
6865.0,97,885,379,325
6866.0,80,827,443,322
6867.0,75,944,410,297
6868.0,91,890,402,307
6869.0,89,860,432,276
6870.0,70,859,409,277
6871.0,78,841,423,294
6872.0,68,825,394,294
6873.0,69,806,427,288
6874.0,67,856,418,269
6875.0,81,889,431,297
6876.0,82,896,447,298
6877.0,78,987,492,288
6878.0,69,1012,440,280
6879.0,78,1088,481,280
6880.0,79,1159,519,265
6881.0,83,1217,471,242
6882.0,79,1250,485,238
6883.0,79,1193,489,285
6884.0,87,1152,492,265
6885.0,77,1131,554,256
6886.0,62,1034,512,275
6887.0,84,992,546,250
6888.0,74,936,533,276
6889.0,66,928,561,260
6890.0,82,892,537,265
6891.0,83,946,579,258
6892.0,64,1083,625,250
6893.0,90,1178,622,274
6894.0,86,1404,610,262
6895.0,110,1718,620,250
6896.0,71,2109,665,264
6897.0,85,2539,637,237
6898.0,94,2942,642,265
6899.0,81,3136,701,247
6900.0,94,3128,714,277
6901.0,99,2822,738,261
6902.0,102,2450,717,318
6903.0,73,1905,721,284
6904.0,71,1411,786,259
6905.0,69,1200,792,255
6906.0,65,928,751,244
6907.0,75,716,846,267
6908.0,72,647,799,279
6909.0,60,520,831,259
6910.0,78,419,846,225
6911.0,77,352,901,247
6912.0,84,309,1005,226
6913.0,86,319,995,259
6914.0,63,240,1077,273
6915.0,68,239,1036,278
6916.0,57,249,1100,242
6917.0,86,208,1118,236
6918.0,81,191,1166,214
6919.0,108,168,1179,243
6920.0,79,169,1304,256
6921.0,80,135,1346,232
6922.0,87,136,1403,220
6923.0,79,140,1452,237
6924.0,66,153,1529,234
6925.0,81,133,1566,219
6926.0,74,133,1792,227
6927.0,79,136,1832,227
6928.0,72,126,2021,271
6929.0,86,134,2258,230
6930.0,78,113,2444,220
6931.0,80,120,2747,242
6932.0,83,115,3026,267
6933.0,91,99,3436,256
6934.0,75,91,3923,216
6935.0,73,101,4462,233
6936.0,68,91,4843,265
6937.0,66,100,5728,272
6938.0,64,102,6164,260
6939.0,97,99,7064,264
6940.0,77,95,7346,289
6941.0,82,119,7756,305
6942.0,87,121,7831,316
6943.0,78,108,7554,327
6944.0,82,90,7378,324
6945.0,84,94,6752,358
6946.0,73,111,6182,366
6947.0,75,99,6044,360
6948.0,94,112,5444,366
6949.0,71,81,5067,357
6950.0,84,100,4847,301
6951.0,70,105,4833,289
6952.0,73,77,4597,295
6953.0,83,93,4750,263
6954.0,78,75,4860,251
6955.0,87,83,4875,221
6956.0,79,83,5334,223
6957.0,76,86,5563,224
6958.0,87,106,6092,241
6959.0,76,89,6575,230
6960.0,79,74,7394,221
6961.0,83,86,8505,246
6962.0,96,82,9721,214
6963.0,80,94,11217,222
6964.0,92,72,13561,216
6965.0,73,78,16358,215
6966.0,90,77,19899,198
6967.0,78,90,24633,236
6968.0,91,93,30677,211
6969.0,92,84,38742,226
6970.0,74,73,48354,217
6971.0,87,87,59971,216
6972.0,103,87,74089,215
6973.0,95,81,90668,211
6974.0,74,93,108318,198
6975.0,87,80,123592,199
6976.0,100,80,133716,220
6977.0,80,81,131934,203
6978.0,79,74,120250,194
6979.0,80,92,101071,221
6980.0,80,86,78963,200
6981.0,64,76,58984,194
6982.0,93,87,43530,210
6983.0,93,77,32214,204
6984.0,99,73,24620,212
6985.0,94,80,19091,212
6986.0,81,82,15185,188
6987.0,91,91,12560,222
6988.0,101,75,10482,228
6989.0,68,91,9061,196
6990.0,82,74,7812,234
6991.0,97,86,6846,194
6992.0,84,78,6065,189
6993.0,74,77,5485,244
6994.0,92,74,5079,192
6995.0,90,76,4689,174
6996.0,85,71,4682,187
6997.0,86,81,4507,194
6998.0,86,86,4343,224
6999.0,83,83,4473,171
7000.0,78,105,4504,209
7001.0,95,76,4728,224
7002.0,75,108,4613,197
7003.0,95,121,4579,210
7004.0,83,137,4298,225
7005.0,80,125,3852,203
7006.0,87,152,3520,203
7007.0,83,139,3175,210
7008.0,102,136,2810,210
7009.0,81,132,2627,177
7010.0,71,116,2378,200
7011.0,88,113,2079,207
7012.0,75,98,1956,203
7013.0,101,101,1843,215
7014.0,89,84,1586,173
7015.0,73,74,1470,196
7016.0,77,85,1339,190
7017.0,94,82,1276,188
7018.0,93,70,1204,184
7019.0,98,62,1115,233
7020.0,91,79,1117,190
7021.0,79,66,1022,166
7022.0,89,82,947,194
7023.0,81,77,938,177
7024.0,89,84,961,196
7025.0,89,62,903,211
7026.0,129,67,870,186
7027.0,97,72,824,189
7028.0,89,80,844,194
7029.0,103,88,799,179
7030.0,87,62,844,210
7031.0,102,72,813,224
7032.0,81,70,790,189
7033.0,91,62,812,214
7034.0,110,83,753,178
7035.0,83,87,709,211
7036.0,86,73,706,184
7037.0,92,96,720,189
7038.0,91,74,646,188
7039.0,95,98,702,201
7040.0,115,90,653,191
7041.0,108,92,682,203
7042.0,114,100,661,209
7043.0,105,71,641,223
7044.0,107,83,718,210
7045.0,99,78,717,229
7046.0,108,77,670,214
7047.0,95,91,662,218
7048.0,117,88,667,192
7049.0,120,95,709,213
7050.0,126,86,639,210
7051.0,111,84,686,225
7052.0,134,75,659,195
7053.0,146,84,689,210
7054.0,130,108,660,206
7055.0,156,86,752,250
7056.0,172,99,712,261
7057.0,184,123,738,266
7058.0,175,97,710,271
7059.0,173,90,729,232
7060.0,142,95,745,223
7061.0,116,93,715,221
7062.0,95,76,705,231
7063.0,101,67,815,184
7064.0,103,95,741,208
7065.0,78,99,802,182
7066.0,101,93,834,194
7067.0,85,100,818,205
7068.0,102,71,884,210
7069.0,93,80,913,200
7070.0,100,92,918,183
7071.0,103,88,968,194
7072.0,107,84,969,202
7073.0,106,88,991,200
7074.0,116,100,1102,196
7075.0,83,113,1124,195
7076.0,107,84,1159,221
7077.0,113,101,1270,212
7078.0,112,91,1275,209
7079.0,86,86,1450,201
7080.0,94,94,1567,217
7081.0,111,108,1677,208
7082.0,109,105,1950,221
7083.0,83,100,2027,177
7084.0,80,97,2417,182
7085.0,81,114,2605,195
7086.0,105,99,3066,193
7087.0,92,106,3551,183
7088.0,104,96,4104,231
7089.0,89,104,4636,212
7090.0,87,132,5219,214
7091.0,94,119,5831,193
7092.0,87,148,6618,199
7093.0,79,140,7025,214
7094.0,97,145,7542,201
7095.0,90,197,7995,199
7096.0,107,220,8336,207
7097.0,90,249,8394,193
7098.0,108,280,8374,229
7099.0,131,378,8040,194
7100.0,115,470,7507,234
7101.0,109,552,6684,211
7102.0,123,613,6198,188
7103.0,111,732,5499,203
7104.0,114,788,4809,185
7105.0,105,832,4247,205
7106.0,111,849,3897,215
7107.0,98,840,3538,196
7108.0,95,893,3417,206
7109.0,85,797,3261,193
7110.0,103,692,3164,199
7111.0,100,625,3091,203
7112.0,104,538,3147,208
7113.0,89,397,2975,209
7114.0,110,365,2962,192
7115.0,86,300,2829,188
7116.0,86,281,2900,190
7117.0,107,242,2910,191
7118.0,105,203,2816,208
7119.0,82,225,2638,189
7120.0,102,210,2538,204
7121.0,103,222,2277,199
7122.0,100,181,2068,198
7123.0,97,154,1877,211
7124.0,95,137,1653,175
7125.0,93,120,1501,184
7126.0,91,145,1336,199
7127.0,96,121,1194,188
7128.0,92,125,1110,184
7129.0,92,127,936,174
7130.0,96,94,892,194
7131.0,106,104,827,206
7132.0,97,100,757,180
7133.0,100,86,706,194
7134.0,87,74,678,207
7135.0,109,91,652,204
7136.0,100,82,636,203
7137.0,104,62,619,208
7138.0,112,81,533,188
7139.0,102,96,549,208
7140.0,89,70,513,208
7141.0,101,69,508,189
7142.0,105,72,489,189
7143.0,88,78,425,222
7144.0,98,73,452,217
7145.0,99,76,446,190
7146.0,103,63,433,193
7147.0,87,69,439,191
7148.0,106,85,398,191
7149.0,96,68,379,193
7150.0,86,74,425,209
7151.0,108,81,385,223
7152.0,100,74,365,210
7153.0,91,58,361,193
7154.0,110,71,392,199
7155.0,102,50,354,199
7156.0,86,73,386,204
7157.0,101,83,380,207
7158.0,88,64,330,207
7159.0,104,91,334,216
7160.0,104,97,360,203
7161.0,113,82,351,209
7162.0,96,71,352,205
7163.0,92,62,342,225
7164.0,99,54,331,186
7165.0,103,70,352,212
7166.0,96,73,345,236
7167.0,97,58,321,201
7168.0,116,75,347,244
7169.0,104,74,309,230
7170.0,112,72,320,231
7171.0,122,64,326,225
7172.0,87,66,341,236
7173.0,101,85,341,261
7174.0,118,65,356,253
7175.0,91,66,315,225
7176.0,97,92,316,259
7177.0,99,91,304,248
7178.0,92,77,306,237
7179.0,97,75,296,235
7180.0,99,77,305,265
7181.0,90,70,294,220
7182.0,107,78,292,244
7183.0,90,66,310,237
7184.0,125,67,303,221
7185.0,106,85,279,207
7186.0,95,56,290,209
7187.0,107,64,267,202
7188.0,92,75,280,220
7189.0,110,71,298,212
7190.0,101,69,304,226
7191.0,102,61,273,227
7192.0,102,82,298,210
7193.0,122,78,290,229
7194.0,100,86,297,212
7195.0,101,68,283,184
7196.0,122,66,305,217
7197.0,96,84,307,216
7198.0,99,65,297,214
7199.0,95,72,299,230
7200.0,104,71,306,191
7201.0,114,81,320,217
7202.0,93,73,269,194
7203.0,116,70,280,228
7204.0,110,83,280,243
7205.0,96,75,303,204
7206.0,107,69,276,211
7207.0,93,71,282,194
7208.0,121,64,303,195
7209.0,117,66,272,207
7210.0,116,75,257,196
7211.0,106,66,292,219
7212.0,109,74,284,217
7213.0,94,66,275,202
7214.0,103,91,282,193
7215.0,100,77,296,219
7216.0,92,81,264,204
7217.0,101,55,288,215
7218.0,101,65,278,202
7219.0,107,93,274,247
7220.0,111,72,289,237
7221.0,94,85,267,199
7222.0,108,69,282,200
7223.0,116,74,291,191
7224.0,83,80,272,208
7225.0,99,78,282,198
7226.0,96,73,284,196
7227.0,106,64,272,212
7228.0,104,86,303,220
7229.0,113,77,285,203
7230.0,102,76,347,209
7231.0,114,75,316,213
7232.0,127,79,301,196
7233.0,100,86,335,209
7234.0,97,69,278,235
7235.0,100,61,284,226
7236.0,115,62,308,208
7237.0,92,68,319,223
7238.0,103,76,328,223
7239.0,109,80,304,211
7240.0,112,79,343,209
7241.0,109,94,298,219
7242.0,117,65,297,211
7243.0,99,81,298,228
7244.0,94,75,337,220
7245.0,92,84,322,223
7246.0,112,65,327,271
7247.0,114,75,309,286
7248.0,112,80,315,309
7249.0,108,88,312,223
7250.0,96,93,339,234
7251.0,123,71,309,235
7252.0,104,79,328,234
7253.0,113,73,312,216
7254.0,112,85,309,231
7255.0,102,75,329,239
7256.0,102,79,350,235
7257.0,91,66,336,243
7258.0,104,65,324,226
7259.0,96,89,356,254
7260.0,102,69,358,236
7261.0,101,73,342,233
7262.0,117,67,313,227
7263.0,105,68,385,226
7264.0,121,69,307,222
7265.0,111,80,376,199
7266.0,109,77,387,234
7267.0,127,54,364,220
7268.0,92,90,348,223
7269.0,84,73,380,235
7270.0,97,79,423,239
7271.0,112,62,364,203
7272.0,98,72,412,208
7273.0,100,76,420,213
7274.0,118,86,426,242
7275.0,113,62,427,214
7276.0,117,88,397,212
7277.0,109,108,443,227
7278.0,95,83,404,235
7279.0,119,71,429,228
7280.0,112,80,435,218
7281.0,127,80,426,244
7282.0,123,69,473,230
7283.0,120,92,452,244
7284.0,93,79,467,232
7285.0,100,55,487,230
7286.0,122,71,456,209
7287.0,123,76,506,240
7288.0,113,77,529,228
7289.0,114,78,488,229
7290.0,119,71,514,256
7291.0,130,76,520,232
7292.0,98,71,529,236
7293.0,104,75,572,229
7294.0,98,77,539,245
7295.0,97,74,531,206
7296.0,106,96,568,242
7297.0,110,84,600,264
7298.0,103,62,554,212
7299.0,92,86,656,205
7300.0,103,103,632,223
7301.0,116,78,638,229
7302.0,102,72,684,217
7303.0,119,81,757,227
7304.0,107,71,706,253
7305.0,101,84,719,236
7306.0,114,83,728,247
7307.0,108,82,791,214
7308.0,122,76,746,215
7309.0,128,63,833,246
7310.0,114,81,870,243
7311.0,119,79,812,215
7312.0,135,76,940,224
7313.0,105,81,883,243
7314.0,122,79,910,231
7315.0,123,81,947,223
7316.0,96,74,1034,235
7317.0,104,101,1077,237
7318.0,102,71,1126,239
7319.0,102,76,1147,230
7320.0,100,65,1248,220
7321.0,111,90,1272,242
7322.0,109,70,1368,229
7323.0,106,94,1546,231
7324.0,117,78,1549,235
7325.0,114,72,1759,279
7326.0,90,79,1954,217
7327.0,108,73,2098,279
7328.0,110,83,2240,240
7329.0,115,96,2570,244
7330.0,94,101,2973,271
7331.0,121,83,3317,215
7332.0,123,86,3916,225
7333.0,122,75,4429,263
7334.0,128,99,5122,252
7335.0,98,89,5763,224
7336.0,113,77,6233,217
7337.0,119,86,6770,262
7338.0,106,80,7189,266
7339.0,106,93,7383,236
7340.0,106,77,7337,263
7341.0,100,92,7245,248
7342.0,103,94,6936,257
7343.0,108,82,6690,243
7344.0,114,76,6456,253
7345.0,109,70,6234,293
7346.0,127,95,6096,250
7347.0,122,83,6009,245
7348.0,118,92,6039,306
7349.0,122,95,6058,260
7350.0,117,78,6377,271
7351.0,110,78,6682,270
7352.0,94,92,7194,260
7353.0,123,86,7625,262
7354.0,116,84,8406,266
7355.0,114,76,9264,285
7356.0,109,82,10239,255
7357.0,132,98,11897,279
7358.0,125,81,14100,244
7359.0,120,95,16188,277
7360.0,106,97,19684,312
7361.0,128,99,24092,271
7362.0,120,93,29465,252
7363.0,137,93,34915,281
7364.0,113,82,39665,291
7365.0,139,108,42918,319
7366.0,119,88,43452,320
7367.0,113,101,41446,312
7368.0,147,87,36618,318
7369.0,126,83,30701,331
7370.0,131,105,24185,318
7371.0,138,86,18628,295
7372.0,141,96,14341,325
7373.0,158,102,10903,318
7374.0,122,109,8777,352
7375.0,149,121,7056,381
7376.0,134,107,5742,351
7377.0,151,125,4765,412
7378.0,139,109,4092,379
7379.0,174,127,3608,360
7380.0,174,118,3019,432
7381.0,159,111,2634,405
7382.0,176,139,2342,456
7383.0,191,126,2048,425
7384.0,178,151,1792,429
7385.0,189,117,1695,429
7386.0,169,145,1535,441
7387.0,182,130,1382,471
7388.0,190,145,1327,478
7389.0,179,143,1182,460
7390.0,165,120,1145,432
7391.0,194,145,1011,449
7392.0,162,123,897,439
7393.0,151,127,917,409
7394.0,167,120,859,443
7395.0,141,133,791,417
7396.0,144,108,753,383
7397.0,144,121,708,413
7398.0,148,92,669,411
7399.0,140,110,698,410
7400.0,129,94,659,403
7401.0,128,78,628,391
7402.0,125,74,531,403
7403.0,140,84,581,397
7404.0,131,98,545,414
7405.0,141,102,523,403
7406.0,122,100,561,407
7407.0,118,89,495,417
7408.0,105,79,468,419
7409.0,118,86,517,424
7410.0,116,88,454,416
7411.0,145,109,438,450
7412.0,137,93,473,438
7413.0,106,93,508,466
7414.0,125,89,418,406
7415.0,111,91,441,399
7416.0,131,109,397,417
7417.0,88,98,452,400
7418.0,132,77,449,435
7419.0,111,96,432,440
7420.0,113,86,409,488
7421.0,122,76,397,470
7422.0,130,99,451,485
7423.0,116,88,417,476
7424.0,125,77,459,496
7425.0,110,96,437,564
7426.0,114,90,503,513
7427.0,115,81,496,518
7428.0,116,101,478,479
7429.0,116,78,489,514
7430.0,115,88,575,550
7431.0,108,78,566,541
7432.0,106,96,527,591
7433.0,116,93,511,576
7434.0,122,112,512,576
7435.0,124,91,413,604
7436.0,116,83,429,588
7437.0,122,72,412,619
7438.0,100,85,400,607
7439.0,119,91,375,620
7440.0,106,73,347,631
7441.0,109,88,372,676
7442.0,120,75,305,744
7443.0,98,96,331,699
7444.0,124,84,318,750
7445.0,119,99,336,782
7446.0,113,89,346,876
7447.0,129,80,343,847
7448.0,112,79,337,858
7449.0,110,101,339,927
7450.0,115,77,420,978
7451.0,109,85,430,1001
7452.0,111,85,384,1033
7453.0,111,91,425,1142
7454.0,108,69,432,1136
7455.0,130,82,498,1255
7456.0,121,84,495,1401
7457.0,132,87,473,1470
7458.0,122,82,535,1679
7459.0,150,89,521,1836
7460.0,115,92,593,1940
7461.0,119,84,646,2182
7462.0,137,117,650,2489
7463.0,132,99,787,2798
7464.0,124,77,895,3119
7465.0,104,91,890,3556
7466.0,111,106,958,4018
7467.0,101,91,1071,4503
7468.0,119,101,928,4909
7469.0,120,117,837,5240
7470.0,122,83,791,5398
7471.0,126,92,729,5485
7472.0,121,82,641,5349
7473.0,119,87,551,5100
7474.0,136,90,489,4686
7475.0,125,89,449,4277
7476.0,137,97,453,3869
7477.0,158,74,381,3508
7478.0,148,87,367,3169
7479.0,144,90,308,2854
7480.0,145,101,300,2673
7481.0,114,87,327,2552
7482.0,110,91,298,2295
7483.0,125,69,268,2082
7484.0,117,87,292,2029
7485.0,115,81,275,1999
7486.0,109,85,207,1930
7487.0,99,97,233,1989
7488.0,106,86,207,1819
7489.0,94,85,234,1950
7490.0,113,88,229,1891
7491.0,105,93,215,1880
7492.0,96,76,205,1873
7493.0,124,88,202,1837
7494.0,103,81,175,1947
7495.0,102,85,163,1932
7496.0,113,82,176,2090
7497.0,103,98,183,2148
7498.0,122,97,193,2190
7499.0,95,98,196,2303
7500.0,115,110,195,2490
7501.0,111,86,214,2606
7502.0,113,86,200,2818
7503.0,104,97,217,2862
7504.0,92,88,238,3128
7505.0,113,91,249,3351
7506.0,89,90,232,3699
7507.0,104,112,330,4098
7508.0,110,92,294,4564
7509.0,114,90,342,5129
7510.0,125,86,364,5748
7511.0,101,112,381,6654
7512.0,136,98,411,7855
7513.0,107,83,439,9143
7514.0,121,85,379,11040
7515.0,104,80,353,13586
7516.0,102,80,292,16900
7517.0,102,94,253,21067
7518.0,102,90,179,26996
7519.0,134,76,200,34267
7520.0,107,96,197,43508
7521.0,111,106,187,55339
7522.0,105,84,233,67472
7523.0,125,85,165,78839
7524.0,118,82,200,88111
7525.0,114,81,199,90633
7526.0,108,83,154,86078
7527.0,106,99,179,75551
7528.0,101,107,178,61838
7529.0,108,104,184,47778
7530.0,121,73,184,35996
7531.0,122,90,167,26923
7532.0,90,72,182,20422
7533.0,118,98,151,15574
7534.0,106,67,140,12355
7535.0,108,85,152,10157
7536.0,131,97,145,8254
7537.0,114,77,152,7197
7538.0,112,111,140,6117
7539.0,129,87,143,5417
7540.0,111,107,134,4655
7541.0,115,86,120,4102
7542.0,107,86,118,3680
7543.0,109,102,112,3314
7544.0,98,105,112,2921
7545.0,103,78,118,2799
7546.0,90,90,113,2641
7547.0,110,92,108,2354
7548.0,115,78,101,2266
7549.0,111,90,116,2169
7550.0,114,92,99,2064
7551.0,119,73,93,2023
7552.0,100,100,94,1946
7553.0,99,91,81,2035
7554.0,115,89,89,2044
7555.0,120,101,104,2019
7556.0,96,91,106,2167
7557.0,115,89,102,2050
7558.0,96,87,88,2130
7559.0,113,81,109,1968
7560.0,137,104,101,1945
7561.0,121,89,93,1728
7562.0,112,100,89,1609
7563.0,101,94,95,1502
7564.0,97,81,91,1390
7565.0,128,74,81,1246
7566.0,113,93,85,1190
7567.0,98,89,94,1135
7568.0,123,79,110,1043
7569.0,128,96,86,917
7570.0,100,97,104,892
7571.0,114,80,86,867
7572.0,109,91,87,824
7573.0,95,94,99,786
7574.0,88,106,103,774
7575.0,107,94,101,756
7576.0,91,87,88,720
7577.0,104,84,84,676
7578.0,120,89,80,732
7579.0,106,102,89,722
7580.0,105,84,77,702
7581.0,77,90,89,644
7582.0,119,99,86,735
7583.0,94,78,91,662
7584.0,97,105,93,660
7585.0,101,86,85,630
7586.0,91,86,98,634
7587.0,83,77,99,622
7588.0,103,69,88,674
7589.0,115,91,94,635
7590.0,95,80,96,617
7591.0,99,98,97,617
7592.0,104,88,77,682
7593.0,100,81,89,604
7594.0,95,82,85,649
7595.0,108,91,95,641
7596.0,98,89,81,601
7597.0,113,78,68,573
7598.0,105,99,98,627
7599.0,98,84,92,546
7600.0,111,98,79,595
7601.0,103,76,94,607
7602.0,111,89,92,643
7603.0,107,81,91,608
7604.0,91,80,89,641
7605.0,95,78,81,616
7606.0,117,84,82,652
7607.0,123,83,98,609
7608.0,114,83,78,625
7609.0,104,77,84,590
7610.0,96,83,98,636
7611.0,106,103,84,633
7612.0,99,110,79,648
7613.0,102,82,86,670
7614.0,105,76,107,723
7615.0,106,95,101,633
7616.0,121,98,76,694
7617.0,109,106,96,732
7618.0,97,83,101,766
7619.0,107,106,89,824
7620.0,109,102,73,804
7621.0,125,89,83,881
7622.0,96,89,89,937
7623.0,104,107,93,938
7624.0,100,91,87,1007
7625.0,105,89,90,1152
7626.0,125,91,92,1172
7627.0,119,76,95,1269
7628.0,128,92,83,1370
7629.0,93,97,90,1548
7630.0,111,84,98,1744
7631.0,102,91,98,1987
7632.0,117,94,84,2203
7633.0,100,79,98,2377
7634.0,101,89,107,2706
7635.0,122,114,85,3058
7636.0,116,110,100,3295
7637.0,108,111,90,3526
7638.0,110,87,109,3828
7639.0,110,78,89,4053
7640.0,110,78,98,4229
7641.0,100,100,104,4551
7642.0,100,88,87,4679
7643.0,95,85,111,4902
7644.0,108,94,96,5135
7645.0,112,84,122,5322
7646.0,94,85,99,5702
7647.0,112,97,90,6129
7648.0,96,100,121,6483
7649.0,99,69,95,6760
7650.0,110,93,87,6954
7651.0,93,88,92,7073
7652.0,98,91,95,6825
7653.0,99,100,120,6621
7654.0,88,84,91,6284
7655.0,108,82,96,5868
7656.0,115,97,94,5415
7657.0,109,95,101,4490
7658.0,99,94,97,4002
7659.0,100,93,93,3585
7660.0,109,91,100,3175
7661.0,88,99,96,2696
7662.0,128,84,98,2353
7663.0,97,89,105,2089
7664.0,100,91,84,1911
7665.0,104,69,99,1641
7666.0,88,86,87,1527
7667.0,122,72,83,1338
7668.0,115,109,99,1296
7669.0,94,79,90,1159
7670.0,97,111,92,1084
7671.0,81,82,96,976
7672.0,100,75,96,977
7673.0,103,76,114,878
7674.0,114,89,100,878
7675.0,116,92,91,808
7676.0,99,88,109,734
7677.0,101,83,79,755
7678.0,114,93,85,699
7679.0,106,93,95,693
7680.0,105,90,120,651
7681.0,103,83,87,600
7682.0,101,87,102,622
7683.0,84,99,82,638
7684.0,97,94,97,553
7685.0,99,100,91,582
7686.0,122,93,87,537
7687.0,113,105,81,496
7688.0,106,104,95,476
7689.0,96,101,92,445
7690.0,103,86,88,503
7691.0,91,75,98,468
7692.0,110,99,107,448
7693.0,86,79,82,438
7694.0,98,81,108,471
7695.0,120,85,98,462
7696.0,94,90,84,431
7697.0,97,93,99,451
7698.0,102,84,82,392
7699.0,82,85,94,461
7700.0,100,88,118,414
7701.0,123,85,101,413
7702.0,106,79,90,412
7703.0,110,76,91,398
7704.0,110,88,80,401
7705.0,98,80,94,412
7706.0,101,83,89,396
7707.0,101,87,86,390
7708.0,88,76,99,410
7709.0,104,84,90,395
7710.0,82,83,100,384
7711.0,103,73,110,424
7712.0,98,80,93,398
7713.0,108,77,91,361
7714.0,126,84,97,395
7715.0,91,96,84,370
7716.0,94,79,88,354
7717.0,105,91,89,397
7718.0,104,92,75,394
7719.0,98,90,100,373
7720.0,104,84,110,363
7721.0,88,92,85,372
7722.0,118,83,106,328
7723.0,102,107,98,367
7724.0,106,98,108,365
7725.0,98,102,106,368
7726.0,102,73,113,391
7727.0,111,94,84,338
7728.0,99,103,92,386
7729.0,91,88,100,350
7730.0,88,85,102,333
7731.0,96,90,95,339
7732.0,91,91,111,360
7733.0,88,83,105,340
7734.0,108,90,96,362
7735.0,102,101,96,358
7736.0,99,111,102,327
7737.0,100,97,106,375
7738.0,112,107,119,337
7739.0,76,84,123,337
7740.0,88,92,108,337
7741.0,117,86,107,348
7742.0,113,90,89,329
7743.0,91,89,119,336
7744.0,99,84,107,346
7745.0,104,79,104,343
7746.0,118,92,107,329
7747.0,104,82,78,321
7748.0,110,80,106,382
7749.0,115,101,104,335
7750.0,104,84,121,341
7751.0,99,79,96,347
7752.0,112,101,104,325
7753.0,105,90,102,334
7754.0,90,94,99,364
7755.0,102,87,116,356
7756.0,99,82,109,321
7757.0,105,114,102,336
7758.0,118,96,118,366
7759.0,108,87,106,342
7760.0,93,91,105,364
7761.0,97,83,123,355
7762.0,119,109,106,378
7763.0,91,88,92,355
7764.0,100,79,118,373
7765.0,94,102,107,373
7766.0,82,76,101,385
7767.0,102,72,128,363
7768.0,115,74,114,354
7769.0,117,77,122,381
7770.0,105,85,103,383
7771.0,81,91,118,356
7772.0,86,81,105,383
7773.0,97,86,108,348
7774.0,96,86,113,361
7775.0,98,89,104,379
7776.0,103,109,97,369
7777.0,112,79,118,395
7778.0,106,88,92,371
7779.0,118,102,100,381
7780.0,98,80,125,370
7781.0,118,79,103,382
7782.0,123,72,115,392
7783.0,121,83,116,387
7784.0,110,91,106,391
7785.0,106,103,101,406
7786.0,113,96,97,401
7787.0,108,75,120,392
7788.0,107,90,120,393
7789.0,107,94,96,383
7790.0,108,89,108,412
7791.0,111,97,104,391
7792.0,102,87,101,360
7793.0,101,106,127,409
7794.0,96,90,108,391
7795.0,95,85,109,406
7796.0,94,83,103,424
7797.0,104,83,125,411
7798.0,116,85,104,409
7799.0,99,89,108,426
7800.0,86,92,109,432
7801.0,88,88,100,408
7802.0,122,103,120,477
7803.0,93,69,126,449
7804.0,125,78,112,457
7805.0,103,86,102,432
7806.0,86,84,107,457
7807.0,103,93,120,437
7808.0,102,82,124,468
7809.0,96,77,123,518
7810.0,112,80,118,564
7811.0,115,87,127,502
7812.0,101,98,129,498
7813.0,112,88,121,499
7814.0,96,88,127,530
7815.0,92,87,124,497
7816.0,118,81,119,540
7817.0,101,95,138,477
7818.0,85,96,114,530
7819.0,98,81,125,502
7820.0,102,86,139,556
7821.0,77,84,101,540
7822.0,104,87,128,544
7823.0,111,71,137,490
7824.0,89,83,123,521
7825.0,120,100,101,587
7826.0,120,85,126,584
7827.0,113,82,139,586
7828.0,98,102,115,612
7829.0,116,89,111,574
7830.0,116,93,111,552
7831.0,106,76,127,569
7832.0,104,95,119,659
7833.0,108,104,119,580
7834.0,100,97,130,598
7835.0,90,86,152,643
7836.0,97,89,143,590
7837.0,97,75,157,633
7838.0,101,88,149,618
7839.0,113,104,131,669
7840.0,122,93,165,663
7841.0,108,97,174,659
7842.0,95,87,190,657
7843.0,98,96,222,686
7844.0,95,95,260,695
7845.0,88,86,304,733
7846.0,99,90,312,712
7847.0,112,98,372,751
7848.0,101,90,381,772
7849.0,91,103,430,791
7850.0,95,89,428,874
7851.0,102,99,465,773
7852.0,101,76,435,878
7853.0,92,90,450,840
7854.0,91,86,478,862
7855.0,94,96,446,910
7856.0,96,87,448,903
7857.0,110,83,459,947
7858.0,106,70,490,956
7859.0,112,92,396,937
7860.0,117,95,410,1048
7861.0,113,85,352,1075
7862.0,98,94,291,1080
7863.0,103,93,287,1151
7864.0,109,98,245,1165
7865.0,114,77,211,1302
7866.0,90,104,206,1280
7867.0,110,88,192,1415
7868.0,113,89,184,1466
7869.0,114,95,159,1611
7870.0,95,91,165,1612
7871.0,109,87,145,1915
7872.0,85,94,158,2118
7873.0,105,87,155,2255
7874.0,95,106,155,2432
7875.0,108,93,139,2781
7876.0,106,102,131,3200
7877.0,100,77,138,3540
7878.0,115,90,150,3960
7879.0,114,90,114,4436
7880.0,110,91,142,4969
7881.0,102,68,126,5458
7882.0,103,73,125,5850
7883.0,101,90,163,6114
7884.0,113,76,136,6469
7885.0,83,92,142,6727
7886.0,96,83,128,6869
7887.0,119,88,115,6980
7888.0,94,88,127,7287
7889.0,97,92,125,7735
7890.0,100,83,110,7998
7891.0,103,73,125,8534
7892.0,98,72,113,9102
7893.0,92,96,127,9759
7894.0,98,96,119,10502
7895.0,91,99,120,11673
7896.0,116,85,124,12467
7897.0,109,83,112,13291
7898.0,111,95,118,14132
7899.0,102,72,137,14970
7900.0,98,97,121,15972
7901.0,108,89,116,17089
7902.0,121,83,121,18873
7903.0,113,75,124,20523
7904.0,98,87,107,23148
7905.0,96,93,146,26075
7906.0,118,93,129,29980
7907.0,99,91,125,33512
7908.0,80,78,122,36438
7909.0,109,82,139,38199
7910.0,103,78,115,37684
7911.0,101,90,123,34865
7912.0,93,87,129,30148
7913.0,86,94,130,24286
7914.0,92,78,99,19067
7915.0,113,98,124,14330
7916.0,91,83,118,10976
7917.0,107,85,112,8371
7918.0,103,82,109,6913
7919.0,111,88,112,5523
7920.0,116,90,127,4594
7921.0,102,92,121,3953
7922.0,99,97,114,3425
7923.0,97,78,146,2961
7924.0,92,87,127,2662
7925.0,110,92,117,2295
7926.0,98,101,109,2081
7927.0,98,97,125,1866
7928.0,101,90,134,1685
7929.0,97,90,114,1554
7930.0,95,73,125,1440
7931.0,97,80,126,1319
7932.0,96,106,132,1221
7933.0,103,94,119,1068
7934.0,99,80,136,1095
7935.0,110,94,135,1055
7936.0,98,94,128,948
7937.0,97,80,144,934
7938.0,97,93,122,852
7939.0,123,77,131,718
7940.0,99,83,115,716
7941.0,104,80,133,738
7942.0,97,92,132,744
7943.0,130,84,119,674
7944.0,84,80,129,650
7945.0,80,91,121,670
7946.0,92,88,118,652
7947.0,105,75,121,581
7948.0,104,76,131,591
7949.0,103,78,136,593
7950.0,90,99,123,565
7951.0,94,91,129,544
7952.0,83,97,136,548
7953.0,98,78,122,551
7954.0,109,93,134,494
7955.0,93,80,152,554
7956.0,91,81,124,531
7957.0,102,85,132,512
7958.0,104,82,136,481
7959.0,104,78,109,459
7960.0,94,56,129,438
7961.0,109,85,134,411
7962.0,110,71,140,458
7963.0,98,79,139,409
7964.0,109,80,129,444
7965.0,117,80,142,425
7966.0,105,99,152,423
7967.0,102,81,154,395
7968.0,116,87,152,428
7969.0,89,84,149,407
7970.0,114,82,161,414
7971.0,100,107,135,396
7972.0,106,75,135,397
7973.0,90,77,144,405
7974.0,94,84,169,403
7975.0,95,80,160,393
7976.0,89,89,168,385
7977.0,113,90,132,376
7978.0,94,84,160,335
7979.0,105,76,127,353
7980.0,92,95,147,366
7981.0,110,78,162,367
7982.0,100,72,141,351
7983.0,106,89,142,367
7984.0,100,98,151,366
7985.0,104,80,139,391
7986.0,123,96,163,379
7987.0,116,72,156,342
7988.0,109,100,171,353
7989.0,92,77,171,356
7990.0,94,70,171,334
7991.0,111,79,156,370
7992.0,96,77,150,368
7993.0,116,97,163,383
7994.0,102,100,161,407
7995.0,74,87,152,398
7996.0,95,81,204,393
7997.0,87,85,172,461
7998.0,104,87,185,457
7999.0,96,81,199,501
8000.0,107,83,162,552
8001.0,88,77,171,539
8002.0,100,84,178,551
8003.0,97,78,172,536
8004.0,108,81,164,521
8005.0,102,95,183,521
8006.0,97,87,196,544
8007.0,117,104,190,502
8008.0,100,70,178,470
8009.0,97,101,206,464
8010.0,113,92,182,504
8011.0,116,99,196,507
8012.0,92,79,194,497
8013.0,94,77,214,494
8014.0,132,84,213,548
8015.0,140,93,225,581
8016.0,104,103,220,572
8017.0,106,105,257,647
8018.0,124,83,236,674
8019.0,133,116,205,718
8020.0,142,116,240,789
8021.0,141,115,269,783
8022.0,170,122,262,754
8023.0,208,157,309,837
8024.0,235,185,341,821
8025.0,293,259,378,872
8026.0,369,268,430,837
8027.0,323,294,441,851
8028.0,392,269,446,800
8029.0,332,247,420,710
8030.0,254,224,372,652
8031.0,225,176,374,548
8032.0,173,152,318,493
8033.0,157,121,275,473
8034.0,159,111,293,498
8035.0,127,119,302,483
8036.0,120,97,333,478
8037.0,139,104,285,501
8038.0,166,103,321,534
8039.0,130,145,334,539
8040.0,155,116,352,562
8041.0,174,151,366,680
8042.0,210,185,400,686
8043.0,273,189,455,738
8044.0,355,252,532,833
8045.0,478,381,681,903
8046.0,558,426,755,977
8047.0,644,496,862,1030
8048.0,699,518,782,908
8049.0,527,422,726,818
8050.0,453,352,626,613
8051.0,334,228,616,461
8052.0,263,184,554,372
8053.0,184,122,550,320
8054.0,149,147,518,294
8055.0,140,118,572,256
8056.0,114,99,648,260
8057.0,116,97,650,261
8058.0,123,103,644,261
8059.0,112,92,698,262
8060.0,109,80,759,278
8061.0,118,92,814,286
8062.0,107,83,884,279
8063.0,90,69,1034,302
8064.0,101,87,1114,302
8065.0,104,83,1261,351
8066.0,107,79,1410,345
8067.0,119,85,1649,366
8068.0,114,69,1958,386
8069.0,103,83,2230,391
8070.0,94,77,2590,372
8071.0,104,90,2909,316
8072.0,96,81,3260,296
8073.0,116,74,3708,270
8074.0,94,82,3840,211
8075.0,91,94,4101,184
8076.0,117,86,4295,173
8077.0,104,95,4272,170
8078.0,101,87,4071,175
8079.0,94,86,3780,175
8080.0,108,83,3451,191
8081.0,94,93,3248,179
8082.0,101,76,3170,186
8083.0,103,87,3000,176
8084.0,98,90,2938,182
8085.0,92,80,3024,184
8086.0,92,88,3136,179
8087.0,106,91,3154,179
8088.0,110,91,3577,154
8089.0,114,85,3846,160
8090.0,104,92,4329,188
8091.0,96,85,4926,166
8092.0,109,84,5594,137
8093.0,124,83,6401,154
8094.0,111,114,7401,142
8095.0,84,67,8629,139
8096.0,85,79,9838,126
8097.0,94,89,10375,131
8098.0,105,82,10772,121
8099.0,74,89,10559,136
8100.0,98,87,9477,108
8101.0,110,67,8322,99
8102.0,106,77,7007,111
8103.0,88,87,6022,113
8104.0,83,71,4739,95
8105.0,102,84,3969,95
8106.0,93,88,3111,134
8107.0,102,78,2576,84
8108.0,95,105,2054,112
8109.0,97,85,1566,118
8110.0,117,88,1338,105
8111.0,89,94,1148,127
8112.0,100,62,983,108
8113.0,93,72,914,101
8114.0,90,88,778,90
8115.0,109,86,670,93
8116.0,87,88,654,109
8117.0,99,78,547,109
8118.0,105,73,496,98
8119.0,98,84,497,110
8120.0,101,81,414,105
8121.0,98,87,424,93
8122.0,101,89,379,90
8123.0,112,84,356,107
8124.0,109,92,361,102
8125.0,100,82,311,92
8126.0,111,81,282,111
8127.0,102,82,295,95
8128.0,98,71,256,113
8129.0,94,81,264,104
8130.0,78,81,273,98
8131.0,100,77,271,127
8132.0,90,80,246,107
8133.0,107,78,233,118
8134.0,111,98,235,110
8135.0,100,83,229,103
8136.0,123,74,231,106
8137.0,109,67,225,111
8138.0,90,64,233,126
8139.0,100,75,239,113
8140.0,91,97,261,127
8141.0,114,87,276,135
8142.0,92,81,293,125
8143.0,98,90,310,158
8144.0,104,77,332,173
8145.0,83,83,359,150
8146.0,101,87,320,150
8147.0,99,86,397,133
8148.0,119,73,335,153
8149.0,98,83,286,123
8150.0,86,87,246,138
8151.0,86,77,241,141
8152.0,104,92,234,118
8153.0,97,70,186,118
8154.0,97,84,201,104
8155.0,104,72,174,99
8156.0,92,87,182,117
8157.0,104,82,180,123
8158.0,111,73,159,101
8159.0,108,95,154,117
8160.0,94,78,147,96
8161.0,99,81,143,95
8162.0,97,83,153,120
8163.0,84,63,126,112
8164.0,92,89,145,106
8165.0,110,83,142,102
8166.0,100,82,155,107
8167.0,94,71,143,100
8168.0,96,86,162,74
8169.0,90,84,126,117
8170.0,107,59,142,98
8171.0,96,86,133,108
8172.0,97,86,153,112
8173.0,93,79,149,117
8174.0,92,74,125,98
8175.0,85,82,145,114
8176.0,103,87,125,125
8177.0,93,83,137,97
8178.0,115,79,136,107
8179.0,104,87,157,103
8180.0,84,88,141,109
8181.0,91,84,139,107
8182.0,98,72,121,100
8183.0,95,92,133,111
8184.0,78,80,153,103
8185.0,101,78,115,111
8186.0,108,94,145,106
8187.0,88,96,132,116
8188.0,96,93,152,121
8189.0,103,86,125,117
8190.0,84,89,155,133
8191.0,92,85,160,114
8192.0,85,99,153,127
8193.0,98,85,154,122
8194.0,102,80,184,105
8195.0,107,81,159,109
8196.0,114,84,160,98
8197.0,94,87,171,103
8198.0,95,91,160,122
8199.0,98,61,174,104
8200.0,119,82,173,108
8201.0,111,87,191,117
8202.0,107,95,201,118
8203.0,95,71,203,98
8204.0,110,93,219,106
8205.0,100,74,205,122
8206.0,87,65,178,96
8207.0,93,82,214,120
8208.0,91,75,259,121
8209.0,89,83,194,102
8210.0,94,74,161,103
8211.0,100,91,159,92
8212.0,101,89,163,95
8213.0,82,76,115,99
8214.0,123,84,139,112
8215.0,91,71,104,95
8216.0,89,84,125,118
8217.0,92,80,147,103
8218.0,113,98,122,122
8219.0,80,86,130,102
8220.0,78,99,109,97
8221.0,103,82,119,101
8222.0,103,90,124,79
8223.0,94,94,113,101
8224.0,88,95,126,100
8225.0,104,95,97,105
8226.0,118,101,130,91
8227.0,125,90,89,108
8228.0,111,99,97,94
8229.0,109,81,120,104
8230.0,107,83,117,103
8231.0,112,87,102,116
8232.0,90,86,120,116
8233.0,97,95,107,123
8234.0,111,99,111,102
8235.0,97,87,99,105
8236.0,100,99,94,108
8237.0,99,75,90,102
8238.0,110,84,98,120
8239.0,110,69,105,117
8240.0,90,103,119,117
8241.0,102,79,111,117
8242.0,100,68,138,106
8243.0,121,88,134,121
8244.0,107,90,133,122
8245.0,110,84,147,105
8246.0,103,88,146,131
8247.0,107,81,173,122
8248.0,95,79,199,113
8249.0,105,76,220,103
8250.0,98,74,251,103
8251.0,101,97,224,104
8252.0,101,78,221,111
8253.0,108,85,210,105
8254.0,87,92,183,93
8255.0,101,99,161,103
8256.0,107,86,134,109
8257.0,113,85,132,126
8258.0,97,96,130,112
8259.0,120,75,144,124
8260.0,106,91,140,115
8261.0,110,88,114,104
8262.0,105,79,137,104
8263.0,101,101,110,102
8264.0,120,92,113,112
8265.0,113,65,122,103
8266.0,114,103,116,119
8267.0,122,86,110,137
8268.0,117,72,103,109
8269.0,99,79,113,106
8270.0,108,92,120,97
8271.0,110,80,111,140
8272.0,119,82,102,117
8273.0,82,92,96,94
8274.0,108,91,108,103
8275.0,107,87,94,124
8276.0,95,103,88,115
8277.0,96,82,88,105
8278.0,114,101,85,100
8279.0,137,92,95,90
8280.0,97,88,94,114
8281.0,93,90,92,105
8282.0,110,88,73,94
8283.0,119,93,83,128
8284.0,88,86,93,111
8285.0,104,84,77,100
8286.0,97,93,85,108
8287.0,105,92,86,101
8288.0,92,90,96,128
8289.0,94,121,97,121
8290.0,79,94,94,126
8291.0,99,100,88,116
8292.0,109,88,81,109
8293.0,110,88,74,134
8294.0,108,101,81,91
8295.0,86,98,99,112
8296.0,117,100,97,107
8297.0,108,103,96,126
8298.0,130,99,91,121
8299.0,114,72,96,98
8300.0,103,97,90,104
8301.0,114,94,101,130
8302.0,113,89,110,107
8303.0,137,76,99,108
8304.0,120,107,101,116
8305.0,100,92,123,113
8306.0,126,107,106,128
8307.0,98,116,95,104
8308.0,115,87,90,115
8309.0,113,95,96,129
8310.0,104,96,96,138
8311.0,116,91,106,121
8312.0,109,90,112,131
8313.0,105,104,108,133
8314.0,99,83,94,148
8315.0,138,105,112,133
8316.0,138,101,108,123
8317.0,122,96,133,145
8318.0,152,104,111,138
8319.0,127,101,108,115
8320.0,142,116,120,131
8321.0,133,100,125,137
8322.0,118,115,120,143
8323.0,140,112,144,157
8324.0,144,115,126,154
8325.0,192,147,136,147
8326.0,162,134,138,166
8327.0,180,168,130,199
8328.0,200,181,170,201
8329.0,239,173,167,245
8330.0,248,205,237,264
8331.0,300,258,218,349
8332.0,356,277,265,385
8333.0,387,334,326,413
8334.0,485,372,353,482
8335.0,510,424,354,515
8336.0,495,380,379,496
8337.0,468,376,362,471
8338.0,438,334,298,429
8339.0,396,312,306,345
8340.0,323,278,267,335
8341.0,288,225,212,256
8342.0,258,213,215,255
8343.0,219,172,203,224
8344.0,200,167,185,191
8345.0,190,137,201,204
8346.0,156,139,168,155
8347.0,166,128,172,178
8348.0,128,126,184,154
8349.0,163,115,172,172
8350.0,158,141,194,163
8351.0,138,110,209,134
8352.0,146,132,185,144
8353.0,142,110,207,132
8354.0,134,106,184,138
8355.0,133,101,230,140
8356.0,121,115,236,136
8357.0,130,118,257,142
8358.0,143,116,269,165
8359.0,133,111,270,131
8360.0,148,99,279,150
8361.0,126,117,282,120
8362.0,127,130,335,149
8363.0,147,111,329,160
8364.0,155,104,341,155
8365.0,142,114,388,145
8366.0,148,115,367,160
8367.0,134,120,365,154
8368.0,147,145,394,171
8369.0,149,107,378,160
8370.0,161,136,421,185
8371.0,171,117,410,172
8372.0,155,134,411,150
8373.0,181,128,429,171
8374.0,164,160,411,193
8375.0,198,168,478,206
8376.0,210,151,473,223
8377.0,198,166,506,200
8378.0,224,168,520,241
8379.0,203,180,553,240
8380.0,218,213,590,231
8381.0,269,208,595,274
8382.0,271,198,695,261
8383.0,301,246,718,321
8384.0,350,275,775,327
8385.0,382,327,795,384
8386.0,416,357,844,436
8387.0,473,391,945,562
8388.0,627,458,914,612
8389.0,677,567,1003,747
8390.0,809,691,1074,918
8391.0,1062,801,1259,1116
8392.0,1273,1090,1421,1380
8393.0,1560,1258,1678,1788
8394.0,1934,1661,1964,2236
8395.0,2586,2047,2412,2657
8396.0,2951,2524,2571,3214
8397.0,3410,2784,2804,3331
8398.0,3598,2919,2823,3454
8399.0,3544,2743,2734,3285
8400.0,3132,2606,2452,2948
8401.0,2529,2276,2064,2345
8402.0,2159,1649,1715,1934
8403.0,1761,1358,1466,1435
8404.0,1351,1024,1221,1221
8405.0,1045,824,1063,942
8406.0,879,691,955,759
8407.0,719,601,854,618
8408.0,572,468,792,517
8409.0,513,404,678,488
8410.0,400,356,646,356
8411.0,393,260,637,335
8412.0,347,300,581,344
8413.0,320,247,600,293
8414.0,321,207,600,284
8415.0,261,225,621,237
8416.0,236,214,685,252
8417.0,224,193,727,222
8418.0,205,207,843,208
8419.0,214,159,926,224
8420.0,170,156,1055,204
8421.0,178,157,1178,203
8422.0,185,129,1245,182
8423.0,166,154,1360,179
8424.0,135,130,1416,174
8425.0,148,126,1481,152
8426.0,149,132,1328,168
8427.0,147,118,1292,166
8428.0,135,113,1185,164
8429.0,123,111,1007,164
8430.0,141,111,890,156
8431.0,126,99,717,149
8432.0,140,87,669,133
8433.0,132,111,496,111
8434.0,127,108,449,127
8435.0,133,97,348,124
8436.0,127,87,322,132
8437.0,119,101,306,134
8438.0,100,109,285,129
8439.0,98,94,253,125
8440.0,123,102,211,125
8441.0,102,95,191,107
8442.0,116,90,198,133
8443.0,100,102,168,117
8444.0,96,98,158,123
8445.0,130,103,159,123
8446.0,109,82,141,127
8447.0,107,70,116,118
8448.0,108,81,142,128
8449.0,95,79,134,105
8450.0,113,89,123,117
8451.0,101,114,134,115
8452.0,103,85,121,143
8453.0,96,87,126,140
8454.0,92,69,92,121
8455.0,98,71,98,120
8456.0,90,77,106,119
8457.0,100,89,88,115
8458.0,101,91,96,107
8459.0,113,83,102,107
8460.0,104,83,88,97
8461.0,96,74,73,124
8462.0,108,86,92,134
8463.0,114,76,82,131
8464.0,82,84,83,121
8465.0,89,90,97,118
8466.0,88,81,85,122
8467.0,102,85,91,131
8468.0,91,73,96,116
8469.0,115,88,87,132
8470.0,84,69,100,149
8471.0,104,54,79,163
8472.0,109,74,86,144
8473.0,99,90,87,148
8474.0,100,75,98,140
8475.0,87,86,90,147
8476.0,112,76,92,172
8477.0,84,62,73,183
8478.0,90,65,86,222
8479.0,107,80,85,220
8480.0,105,66,91,268
8481.0,100,69,83,297
8482.0,77,75,84,328
8483.0,92,75,74,316
8484.0,83,76,85,369
8485.0,89,87,85,338
8486.0,87,77,80,388
8487.0,100,54,83,370
8488.0,75,83,79,376
8489.0,96,68,68,327
8490.0,103,66,83,345
8491.0,107,70,74,324
8492.0,104,69,70,285
8493.0,99,71,76,244
8494.0,65,72,93,204
8495.0,70,72,82,193
8496.0,80,80,75,187
8497.0,88,71,70,177
8498.0,92,83,63,176
8499.0,100,79,75,156
8500.0,71,82,82,158
8501.0,92,83,58,134
8502.0,90,72,81,128
8503.0,97,66,64,108
8504.0,82,76,69,133
8505.0,105,77,67,140
8506.0,90,91,79,158
8507.0,101,74,76,113
8508.0,89,62,64,137
8509.0,89,81,68,127
8510.0,97,55,68,105
8511.0,106,66,67,126
8512.0,95,77,66,102
8513.0,76,64,64,137
8514.0,94,68,85,94
8515.0,86,73,68,109
8516.0,65,74,76,115
8517.0,80,69,73,107
8518.0,93,78,87,94
8519.0,103,63,82,95
8520.0,76,65,67,101
8521.0,91,78,63,104
8522.0,81,68,75,104
8523.0,95,75,78,92
8524.0,102,72,68,99
8525.0,80,80,65,104
8526.0,85,60,74,110
8527.0,83,54,78,86
8528.0,90,76,69,94
8529.0,90,73,68,110
8530.0,77,80,67,94
8531.0,78,69,63,104
8532.0,97,75,69,107
8533.0,84,54,75,99
8534.0,93,70,76,94
8535.0,83,59,72,101
8536.0,79,59,67,90
8537.0,81,74,78,98
8538.0,100,71,57,127
8539.0,73,67,58,90
8540.0,105,75,78,98
8541.0,97,71,68,109
8542.0,93,69,80,94
8543.0,95,64,75,93
8544.0,98,69,61,107
8545.0,84,70,70,98
8546.0,90,63,77,93
8547.0,84,61,76,90
8548.0,97,67,80,106
8549.0,90,77,71,104
8550.0,104,59,69,101
8551.0,64,65,85,104
8552.0,79,81,93,114
8553.0,63,89,84,113
8554.0,92,66,92,102
8555.0,96,83,97,96
8556.0,86,68,93,119
8557.0,96,74,95,98
8558.0,76,74,93,109
8559.0,74,70,113,106
8560.0,76,96,82,94
8561.0,89,61,89,89
8562.0,95,74,77,96
8563.0,94,65,75,123
8564.0,94,80,83,93
8565.0,67,81,68,91
8566.0,72,68,69,106
8567.0,92,53,80,113
8568.0,105,67,58,87
8569.0,74,74,55,103
8570.0,82,78,66,85
8571.0,90,84,64,104
8572.0,89,62,56,73
8573.0,86,72,59,99
8574.0,71,75,80,105
8575.0,83,72,65,94
8576.0,89,74,63,96
8577.0,94,80,58,103
8578.0,94,58,60,100
8579.0,77,74,59,92
8580.0,79,69,38,89
8581.0,95,62,52,81
8582.0,85,80,59,98
8583.0,94,81,58,86
8584.0,91,76,61,100
8585.0,86,58,51,98
8586.0,71,78,50,120
8587.0,83,73,56,87
8588.0,98,74,68,88
8589.0,85,83,61,96
8590.0,75,83,72,87
8591.0,91,78,71,117
8592.0,92,53,59,131
8593.0,81,53,71,99
8594.0,79,53,71,92
8595.0,93,73,53,99
8596.0,83,94,72,115
8597.0,75,60,52,99
8598.0,85,65,66,106
8599.0,69,72,60,95
8600.0,89,68,63,123
8601.0,98,75,63,125
8602.0,85,78,60,94
8603.0,62,67,57,106
8604.0,95,68,58,96
8605.0,78,82,66,127
8606.0,88,70,50,112
8607.0,79,72,65,103
8608.0,77,65,54,119
8609.0,79,59,65,121
8610.0,85,57,73,105
8611.0,91,77,66,107
8612.0,71,69,66,116
8613.0,91,64,82,125
8614.0,87,86,63,124
8615.0,99,73,71,136
8616.0,76,74,66,140
8617.0,82,69,71,116
8618.0,95,66,65,114
8619.0,79,83,57,120
8620.0,92,65,63,108
8621.0,116,68,63,133
8622.0,103,72,66,125
8623.0,91,69,61,106
8624.0,83,58,52,116
8625.0,89,69,71,126
8626.0,90,70,49,121
8627.0,83,63,75,115
8628.0,86,64,52,118
8629.0,86,66,63,138
8630.0,92,59,59,118
8631.0,79,69,55,130
8632.0,80,61,53,109
8633.0,73,59,73,139
8634.0,80,60,76,132
8635.0,72,67,73,136
8636.0,86,80,68,122
8637.0,70,70,67,151
8638.0,83,85,70,152
8639.0,78,71,89,138
8640.0,93,77,67,132
8641.0,89,65,70,168
8642.0,85,78,60,134
8643.0,77,76,64,152
8644.0,107,54,68,140
8645.0,74,71,65,138
8646.0,88,73,63,131
8647.0,81,56,62,131
8648.0,92,65,54,128
8649.0,91,56,63,160
8650.0,90,63,67,108
8651.0,79,52,70,144
8652.0,87,72,57,128
8653.0,104,69,66,138
8654.0,76,88,66,158
8655.0,89,61,57,126
8656.0,99,65,60,120
8657.0,82,70,69,133
8658.0,78,61,59,140
8659.0,98,67,66,156
8660.0,95,70,59,168
8661.0,75,74,62,154
8662.0,90,70,78,152
8663.0,72,70,84,155
8664.0,90,57,69,132
8665.0,86,71,77,170
8666.0,77,66,77,155
8667.0,83,79,65,149
8668.0,76,68,93,158
8669.0,74,68,93,151
8670.0,77,82,100,167
8671.0,74,76,104,166
8672.0,92,70,123,162
8673.0,96,70,132,173
8674.0,82,85,181,138
8675.0,80,65,202,188
8676.0,73,52,192,173
8677.0,97,86,265,196
8678.0,71,57,284,184
8679.0,68,60,331,179
8680.0,80,60,378,162
8681.0,102,58,400,202
8682.0,68,60,409,190
8683.0,85,72,432,191
8684.0,96,79,408,197
8685.0,90,59,422,204
8686.0,92,78,451,197
8687.0,85,71,388,217
8688.0,79,63,348,199
8689.0,89,75,298,252
8690.0,100,73,245,229
8691.0,90,70,228,234
8692.0,87,83,151,250
8693.0,88,72,162,256
8694.0,81,59,164,256
8695.0,84,77,120,250
8696.0,70,57,109,255
8697.0,100,70,121,296
8698.0,91,60,114,250
8699.0,85,47,102,255
8700.0,98,70,98,289
8701.0,93,53,97,241
8702.0,98,78,88,300
8703.0,70,77,81,309
8704.0,86,71,85,327
8705.0,84,63,87,343
8706.0,82,73,75,309
8707.0,70,64,58,333
8708.0,77,73,79,423
8709.0,82,76,70,368
8710.0,101,93,69,470
8711.0,97,64,70,428
8712.0,70,75,73,452
8713.0,97,69,68,508
8714.0,71,65,62,581
8715.0,114,63,68,604
8716.0,89,69,57,622
8717.0,73,69,70,663
8718.0,84,76,70,805
8719.0,82,72,68,910
8720.0,90,71,43,1057
8721.0,98,78,48,1129
8722.0,81,77,67,1338
8723.0,86,76,74,1496
8724.0,86,59,50,1747
8725.0,97,70,60,1989
8726.0,83,80,48,2344
8727.0,79,58,66,2542
8728.0,98,69,43,2736
8729.0,80,64,56,2972
8730.0,87,69,60,3237
8731.0,96,60,40,3225
8732.0,91,75,43,3172
8733.0,76,68,47,3148
8734.0,94,67,56,3157
8735.0,68,61,55,3116
8736.0,85,65,41,3251
8737.0,95,64,48,3216
8738.0,79,76,49,3366
8739.0,98,69,41,3612
8740.0,87,89,50,3857
8741.0,72,66,52,3825
8742.0,81,61,51,4139
8743.0,90,67,48,4375
8744.0,85,68,34,4578
8745.0,99,63,48,4651
8746.0,82,59,44,4894
8747.0,88,48,55,4892
8748.0,104,69,42,5009
8749.0,78,74,50,5207
8750.0,89,50,43,5215
8751.0,99,62,39,4831
8752.0,110,61,55,4717
8753.0,91,67,55,4076
8754.0,67,62,45,3663
8755.0,79,54,57,3160
8756.0,84,67,40,2589
8757.0,99,63,46,2241
8758.0,90,63,47,1787
8759.0,102,74,45,1433
8760.0,99,64,45,1170
8761.0,88,61,51,973
8762.0,74,66,53,826
8763.0,82,60,42,735
8764.0,84,72,43,574
8765.0,95,93,49,588
8766.0,86,66,49,494
8767.0,87,61,51,459
8768.0,68,63,38,417
8769.0,97,53,47,330
8770.0,77,66,50,342
8771.0,75,81,38,314
8772.0,92,58,43,296
8773.0,79,63,44,285
8774.0,70,70,51,260
8775.0,77,56,58,238
8776.0,91,56,49,212
8777.0,86,71,57,203
8778.0,77,76,44,192
8779.0,113,63,48,187
8780.0,75,69,49,203
8781.0,80,62,33,194
8782.0,78,79,40,187
8783.0,74,75,46,163
8784.0,75,79,52,159
8785.0,85,54,48,159
8786.0,85,64,40,157
8787.0,91,67,51,132
8788.0,89,62,32,139
8789.0,78,64,54,141
8790.0,83,75,40,138
8791.0,89,65,43,139
8792.0,79,52,56,126
8793.0,90,62,54,107
8794.0,69,76,52,126
8795.0,93,52,53,128
8796.0,97,71,39,104
8797.0,93,67,44,123
8798.0,79,63,48,117
8799.0,85,64,54,128
8800.0,81,67,51,101
8801.0,87,55,46,130
8802.0,78,56,52,135
8803.0,80,61,40,113
8804.0,79,61,60,116
8805.0,97,64,48,113
8806.0,82,56,48,108
8807.0,72,72,47,85
8808.0,86,54,45,105
8809.0,78,60,43,105
8810.0,76,51,60,125
8811.0,95,62,42,104
8812.0,88,72,48,113
8813.0,79,66,44,125
8814.0,74,68,41,88
8815.0,79,62,41,125
8816.0,78,68,50,96
8817.0,82,64,48,106
8818.0,75,52,48,93
8819.0,106,76,56,79
8820.0,81,64,40,88
8821.0,98,66,45,76
8822.0,84,58,45,106
8823.0,91,62,49,98
8824.0,58,68,44,97
8825.0,79,62,61,111
8826.0,88,75,38,94
8827.0,73,78,39,102
8828.0,73,70,54,97
8829.0,83,58,37,84
8830.0,80,72,40,112
8831.0,76,56,42,79
8832.0,88,71,45,91
8833.0,83,56,55,80
8834.0,83,58,45,97
8835.0,84,74,41,83
8836.0,87,78,46,82
8837.0,74,60,53,86
8838.0,89,75,32,97
8839.0,80,67,49,91
8840.0,81,63,50,86
8841.0,86,57,46,92
8842.0,83,54,45,92
8843.0,68,50,46,89
8844.0,62,54,48,87
8845.0,70,69,44,95
8846.0,81,72,61,93
8847.0,65,79,42,92
8848.0,81,76,41,91
8849.0,76,59,45,90
8850.0,79,69,59,97
8851.0,68,58,49,110
8852.0,89,69,48,111
8853.0,74,65,54,91
8854.0,79,59,43,107
8855.0,90,69,47,107
8856.0,71,77,57,139
8857.0,78,64,37,93
8858.0,93,57,41,111
8859.0,83,64,49,102
8860.0,87,66,47,110
8861.0,78,54,34,114
8862.0,79,64,50,109
8863.0,67,59,37,137
8864.0,71,79,57,133
8865.0,80,67,48,128
8866.0,84,67,39,135
8867.0,90,73,44,108
8868.0,85,69,40,121
8869.0,67,64,35,145
8870.0,86,65,38,140
8871.0,88,71,42,125
8872.0,88,60,41,122
8873.0,79,64,52,109
8874.0,96,62,36,109
8875.0,83,57,44,89
8876.0,71,73,51,120
8877.0,91,55,45,91
8878.0,79,62,29,82
8879.0,87,64,51,104
8880.0,80,50,48,73
8881.0,71,70,51,104
8882.0,71,71,49,84
8883.0,86,78,49,75
8884.0,81,74,50,87
8885.0,91,75,49,86
8886.0,85,52,43,68
8887.0,86,67,35,78
8888.0,72,69,46,77
8889.0,70,61,51,75
8890.0,75,58,57,67
8891.0,107,68,61,84
8892.0,91,63,66,72
8893.0,99,71,50,78
8894.0,99,83,40,79
8895.0,100,63,53,75
8896.0,102,70,60,82
8897.0,82,69,58,87
8898.0,98,83,53,103
8899.0,95,84,61,87
8900.0,105,93,80,91
8901.0,120,102,58,122
8902.0,150,98,76,103
8903.0,129,127,86,117
8904.0,151,139,98,142
8905.0,154,118,87,155
8906.0,155,111,96,147
8907.0,142,108,85,147
8908.0,132,101,77,133
8909.0,132,116,75,122
8910.0,114,100,56,117
8911.0,129,70,54,129
8912.0,122,69,57,127
8913.0,92,77,45,132
8914.0,106,76,61,134
8915.0,70,82,65,120
8916.0,68,71,42,149
8917.0,64,71,43,148
8918.0,81,56,43,146
8919.0,84,77,50,114
8920.0,62,69,44,95
8921.0,76,59,39,84
8922.0,79,58,51,68
8923.0,90,66,65,67
8924.0,79,66,37,73
8925.0,76,68,45,91
8926.0,56,68,33,98
8927.0,81,72,39,87
8928.0,89,51,40,67
8929.0,78,64,52,98
8930.0,77,71,51,89
8931.0,63,53,52,80
8932.0,92,64,41,68
8933.0,76,56,47,76
8934.0,83,61,39,79
8935.0,73,66,42,66
8936.0,87,63,43,63
8937.0,101,62,40,54
8938.0,56,66,50,58
8939.0,91,55,38,71
8940.0,83,72,28,70
8941.0,78,62,42,65
8942.0,84,61,42,78
8943.0,66,65,42,65
8944.0,76,69,37,70
8945.0,68,65,35,76
8946.0,73,67,47,42
8947.0,98,39,36,64
8948.0,78,66,42,70
8949.0,79,66,42,48
8950.0,78,58,50,58
8951.0,79,59,51,49
8952.0,65,49,43,56
8953.0,81,57,34,63
8954.0,60,63,41,76
8955.0,80,61,43,65
8956.0,75,71,48,66
8957.0,74,71,42,64
8958.0,73,53,36,65
8959.0,63,63,35,51
8960.0,63,61,41,48
8961.0,85,54,44,53
8962.0,92,59,41,61
8963.0,81,67,51,70
8964.0,70,59,46,52
8965.0,83,64,45,56
8966.0,70,54,43,54
8967.0,82,54,45,57
8968.0,89,56,47,51
8969.0,80,60,53,57
8970.0,64,53,43,61
8971.0,98,72,43,42
8972.0,55,60,42,56
8973.0,88,67,39,67
8974.0,58,65,44,58
8975.0,77,81,38,60
8976.0,72,62,35,66
8977.0,71,61,50,66
8978.0,69,54,40,68
8979.0,89,57,43,67
8980.0,72,63,45,56
8981.0,71,63,32,71
8982.0,83,50,48,77
8983.0,69,57,45,65
8984.0,92,64,37,66
8985.0,64,47,43,66
8986.0,81,47,38,70
8987.0,84,64,51,75
8988.0,79,43,57,59
8989.0,81,61,43,72
8990.0,84,59,40,89
8991.0,74,51,38,67
8992.0,71,64,41,79
8993.0,95,59,38,79
8994.0,85,69,43,54
8995.0,54,80,41,70
8996.0,90,83,51,81
8997.0,83,71,38,67
8998.0,86,52,43,80
8999.0,70,47,46,75
9000.0,83,50,52,73
9001.0,67,63,46,98
9002.0,85,49,41,99
9003.0,82,57,40,83
9004.0,85,73,51,96
9005.0,83,66,34,89
9006.0,69,57,47,104
9007.0,86,61,52,104
9008.0,77,53,42,90
9009.0,69,63,40,94
9010.0,84,51,28,109
9011.0,74,68,41,100
9012.0,80,60,50,121
9013.0,80,56,44,120
9014.0,77,69,47,119
9015.0,71,52,45,135
9016.0,78,77,39,162
9017.0,91,64,37,142
9018.0,84,69,37,142
9019.0,84,56,47,194
9020.0,81,54,37,205
9021.0,82,80,47,201
9022.0,84,58,56,234
9023.0,76,53,43,232
9024.0,55,59,46,247
9025.0,71,52,39,252
9026.0,84,62,41,279
9027.0,81,59,36,296
9028.0,79,45,38,278
9029.0,83,51,48,314
9030.0,73,54,51,309
9031.0,63,71,38,303
9032.0,65,53,37,313
9033.0,85,66,43,336
9034.0,88,60,36,402
9035.0,71,81,33,346
9036.0,68,68,41,359
9037.0,74,53,38,394
9038.0,77,60,45,369
9039.0,64,60,36,459
9040.0,75,61,44,431
9041.0,77,62,43,412
9042.0,71,63,40,435
9043.0,73,57,37,455
9044.0,71,63,43,444
9045.0,80,62,27,429
9046.0,79,73,35,459
9047.0,64,61,44,408
9048.0,79,73,42,464
9049.0,57,50,30,415
9050.0,64,69,46,388
9051.0,72,50,39,387
9052.0,63,55,32,368
9053.0,79,45,43,355
9054.0,88,49,48,315
9055.0,87,57,51,322
9056.0,70,58,32,341
9057.0,67,74,33,303
9058.0,69,63,39,300
9059.0,68,56,29,307
9060.0,84,75,49,308
9061.0,72,54,40,313
9062.0,87,58,25,303
9063.0,69,69,46,307
9064.0,57,62,45,280
9065.0,73,54,47,325
9066.0,74,58,41,290
9067.0,76,65,41,304
9068.0,81,54,28,280
9069.0,66,70,48,302
9070.0,58,64,41,283
9071.0,61,60,46,271
9072.0,75,54,41,262
9073.0,70,57,48,324
9074.0,88,65,35,299
9075.0,83,72,28,335
9076.0,75,60,34,379
9077.0,93,48,34,378
9078.0,74,61,46,496
9079.0,66,59,35,592
9080.0,65,53,35,603
9081.0,76,59,31,746
9082.0,71,72,46,853
9083.0,79,52,42,920
9084.0,76,59,51,856
9085.0,77,56,50,1035
9086.0,91,58,50,1043
9087.0,63,66,43,983
9088.0,67,66,30,1030
9089.0,65,48,27,985
9090.0,64,53,36,823
9091.0,68,73,42,736
9092.0,59,47,39,634
9093.0,83,68,49,491
9094.0,62,62,48,471
9095.0,65,51,48,381
9096.0,72,49,47,319
9097.0,61,61,39,281
9098.0,77,65,49,241
9099.0,70,68,38,188
9100.0,76,50,43,171
9101.0,80,74,41,133
9102.0,70,77,45,170
9103.0,71,68,32,150
9104.0,62,57,32,128
9105.0,76,50,36,125
9106.0,76,65,39,106
9107.0,81,56,37,88
9108.0,77,45,38,96
9109.0,63,43,28,104
9110.0,58,54,49,98
9111.0,72,57,42,85
9112.0,66,57,42,88
9113.0,59,55,39,82
9114.0,99,57,48,63
9115.0,84,61,49,61
9116.0,62,69,34,75
9117.0,71,63,44,78
9118.0,76,60,50,68
9119.0,65,48,45,74
9120.0,64,64,33,68
9121.0,73,61,41,71
9122.0,77,51,32,52
9123.0,65,68,33,51
9124.0,80,47,36,64
9125.0,66,38,53,53
9126.0,65,69,42,75
9127.0,76,54,49,56
9128.0,72,51,33,58
9129.0,62,65,49,45
9130.0,87,61,45,55
9131.0,83,74,51,61
9132.0,81,61,29,53
9133.0,64,59,36,58
9134.0,71,59,40,36
9135.0,58,53,32,52
9136.0,83,57,34,41
9137.0,65,54,39,50
9138.0,85,57,49,43
9139.0,72,49,37,46
9140.0,76,51,38,59
9141.0,77,47,39,53
9142.0,70,57,41,45
9143.0,76,69,40,47
9144.0,78,58,43,48
9145.0,65,64,44,42
9146.0,80,55,39,53
9147.0,71,48,41,37
9148.0,79,46,42,48
9149.0,63,61,38,50
9150.0,80,63,39,38
9151.0,72,58,34,51
9152.0,60,65,41,49
9153.0,82,49,37,41
9154.0,73,60,43,61
9155.0,57,69,29,44
9156.0,68,55,46,41
9157.0,87,56,46,42
9158.0,87,57,44,49
9159.0,67,63,39,56
9160.0,87,43,30,50
9161.0,63,57,41,43
9162.0,66,44,36,40
9163.0,62,64,36,38
9164.0,73,56,42,47
9165.0,51,59,40,60
9166.0,77,51,35,45
9167.0,65,66,36,52
9168.0,62,56,42,34
9169.0,56,45,48,57
9170.0,78,63,37,54
9171.0,77,58,46,37
9172.0,63,50,36,45
9173.0,74,64,44,51
9174.0,57,49,37,43
9175.0,68,61,40,49
9176.0,73,53,35,35
9177.0,72,40,48,44
9178.0,79,63,41,49
9179.0,79,51,37,44
9180.0,69,51,44,47
9181.0,78,53,36,63
9182.0,64,59,34,38
9183.0,67,60,59,37
9184.0,65,56,42,46
9185.0,70,55,38,41
9186.0,73,42,50,49
9187.0,71,50,38,50
9188.0,78,44,41,49
9189.0,63,49,39,35
9190.0,75,59,37,44
9191.0,71,50,45,53
9192.0,71,59,42,47
9193.0,71,54,41,41
9194.0,60,46,56,36
9195.0,68,48,43,38
9196.0,70,58,47,56
9197.0,71,56,45,40
9198.0,69,57,36,50
9199.0,84,44,31,44
9200.0,74,58,50,51
9201.0,69,52,46,45
9202.0,66,57,39,50
9203.0,59,55,47,39
9204.0,70,60,46,49
9205.0,86,40,41,46
9206.0,74,56,24,47
9207.0,70,37,37,64
9208.0,85,53,40,46
9209.0,51,42,36,53
9210.0,66,62,57,42
9211.0,61,57,35,45
9212.0,73,48,47,55
9213.0,53,55,50,50
9214.0,69,60,39,44
9215.0,75,56,40,60
9216.0,83,57,53,53
9217.0,77,58,40,42
9218.0,56,54,40,51
9219.0,64,58,59,48
9220.0,68,61,40,46
9221.0,81,44,39,54
9222.0,65,63,35,47
9223.0,78,56,49,44
9224.0,96,41,44,55
9225.0,67,58,47,74
9226.0,81,65,36,49
9227.0,62,64,35,62
9228.0,76,48,40,61
9229.0,80,54,43,49
9230.0,83,51,42,67
9231.0,61,50,37,69
9232.0,56,41,44,61
9233.0,78,53,38,54
9234.0,58,47,37,74
9235.0,79,61,39,45
9236.0,69,56,40,35
9237.0,74,56,42,55
9238.0,67,53,44,33
9239.0,68,58,40,41
9240.0,66,53,40,33
9241.0,82,50,43,40
9242.0,67,48,32,24
9243.0,80,60,33,41
9244.0,71,59,37,43
9245.0,70,63,43,50
9246.0,73,64,39,36
9247.0,80,50,44,43
9248.0,71,54,44,52
9249.0,76,60,37,39
9250.0,74,55,47,44
9251.0,69,43,30,37
9252.0,48,55,44,45
9253.0,66,48,26,41
9254.0,65,61,48,31
9255.0,72,39,44,38
9256.0,64,47,47,46
9257.0,76,44,37,48
9258.0,69,47,46,41
9259.0,98,45,40,35
9260.0,57,68,34,41
9261.0,68,59,36,40
9262.0,63,60,39,37
9263.0,70,52,49,33
9264.0,61,53,55,41
9265.0,66,64,46,48
9266.0,81,48,41,42
9267.0,66,52,44,41
9268.0,67,61,36,46
9269.0,60,55,39,43
9270.0,65,51,25,38
9271.0,61,49,31,42
9272.0,77,59,37,44
9273.0,67,57,38,40
9274.0,76,60,29,48
9275.0,67,56,45,50
9276.0,63,47,38,40
9277.0,62,53,45,44
9278.0,62,58,43,37
9279.0,71,44,33,39
9280.0,61,58,49,39
9281.0,63,50,36,45
9282.0,78,47,34,43
9283.0,67,40,35,46
9284.0,63,66,46,46
9285.0,57,52,37,43
9286.0,75,59,41,42
9287.0,58,60,33,35
9288.0,67,68,38,35
9289.0,71,56,45,35
9290.0,68,53,33,45
9291.0,58,54,39,38
9292.0,64,59,46,42
9293.0,53,51,44,38
9294.0,59,56,34,33
9295.0,56,46,28,46
9296.0,72,47,38,32
9297.0,60,64,32,35
9298.0,67,43,36,39
9299.0,71,49,25,53
9300.0,57,51,40,46
9301.0,61,43,38,38
9302.0,79,63,29,57
9303.0,70,50,46,35
9304.0,77,53,40,44
9305.0,63,56,44,43
9306.0,60,48,44,36
9307.0,65,52,36,42
9308.0,68,53,34,45
9309.0,80,42,27,40
9310.0,76,61,58,33
9311.0,68,64,43,43
9312.0,65,58,39,41
9313.0,71,60,46,43
9314.0,71,42,40,47
9315.0,80,49,31,40
9316.0,63,69,34,43
9317.0,84,57,42,45
9318.0,66,54,36,43
9319.0,75,39,47,45
9320.0,71,52,40,39
9321.0,74,49,35,44
9322.0,70,54,40,31
9323.0,65,51,40,53
9324.0,53,67,32,63
9325.0,71,67,43,48
9326.0,64,49,61,41
9327.0,61,54,38,46
9328.0,72,49,45,44
9329.0,56,69,42,49
9330.0,66,44,54,40
9331.0,63,53,44,52
9332.0,64,50,39,52
9333.0,54,60,40,34
9334.0,52,63,48,46
9335.0,56,47,48,28
9336.0,71,44,61,47
9337.0,70,52,49,45
9338.0,61,50,55,43
9339.0,54,52,58,44
9340.0,70,68,63,57
9341.0,79,53,61,58
9342.0,55,51,60,51
9343.0,70,54,81,53
9344.0,72,60,66,58
9345.0,66,52,76,35
9346.0,51,60,57,52
9347.0,68,61,57,50
9348.0,81,49,53,62
9349.0,79,53,54,58
9350.0,64,45,43,61
9351.0,52,61,49,73
9352.0,64,57,46,58
9353.0,58,51,44,67
9354.0,60,43,37,74
9355.0,57,47,39,80
9356.0,62,53,49,82
9357.0,68,54,48,94
9358.0,54,41,34,102
9359.0,65,54,35,125
9360.0,52,42,39,150
9361.0,67,63,34,178
9362.0,63,47,28,183
9363.0,66,46,28,218
9364.0,52,55,37,263
9365.0,67,51,37,279
9366.0,57,47,40,310
9367.0,70,54,50,309
9368.0,84,54,36,315
9369.0,77,67,38,317
9370.0,53,47,45,305
9371.0,67,50,43,298
9372.0,68,47,41,282
9373.0,71,55,38,233
9374.0,71,57,40,197
9375.0,59,55,39,178
9376.0,68,57,45,121
9377.0,59,44,38,117
9378.0,79,48,40,111
9379.0,57,58,38,108
9380.0,81,48,50,81
9381.0,66,56,43,65
9382.0,50,42,36,64
9383.0,54,48,32,66
9384.0,68,62,43,66
9385.0,69,51,40,59
9386.0,60,50,33,57
9387.0,58,48,45,55
9388.0,57,43,51,58
9389.0,76,51,28,58
9390.0,67,48,39,51
9391.0,78,51,45,62
9392.0,51,56,40,44
9393.0,72,56,38,51
9394.0,67,59,35,54
9395.0,60,45,42,40
9396.0,70,44,37,61
9397.0,61,47,42,45
9398.0,60,57,56,42
9399.0,66,41,45,38
9400.0,70,54,40,41
9401.0,63,45,38,40
9402.0,72,59,42,27
9403.0,61,46,29,38
9404.0,66,59,43,36
9405.0,57,52,36,25
9406.0,59,40,32,39
9407.0,50,50,36,38
9408.0,61,59,37,30
9409.0,72,51,47,38
9410.0,72,46,34,24
9411.0,54,44,39,31
9412.0,62,49,44,39
9413.0,50,42,34,35
9414.0,66,47,40,30
9415.0,57,66,34,29
9416.0,63,58,28,33
9417.0,75,36,35,33
9418.0,75,64,43,34
9419.0,63,46,44,44
9420.0,52,61,47,45
9421.0,82,56,33,32
9422.0,69,40,53,29
9423.0,60,40,37,31
9424.0,67,51,39,34
9425.0,69,49,29,27
9426.0,55,56,35,37
9427.0,44,53,37,31
9428.0,64,50,43,42
9429.0,56,64,31,39
9430.0,59,50,19,33
9431.0,50,44,42,28
9432.0,67,64,28,31
9433.0,57,57,29,25
9434.0,65,48,41,28
9435.0,61,47,42,31
9436.0,66,51,34,33
9437.0,54,48,36,30
9438.0,67,66,38,39
9439.0,61,43,30,22
9440.0,65,51,38,33
9441.0,66,46,33,21
9442.0,68,45,39,38
9443.0,67,45,36,26
9444.0,57,40,36,39
9445.0,58,60,55,34
9446.0,60,44,36,37
9447.0,63,50,37,31
9448.0,81,46,44,34
9449.0,73,56,35,21
9450.0,55,61,40,36
9451.0,59,52,38,32
9452.0,61,57,35,29
9453.0,60,38,41,36
9454.0,77,52,44,42
9455.0,76,44,31,38
9456.0,57,52,38,35
9457.0,71,46,36,37
9458.0,59,62,45,35
9459.0,59,38,32,33
9460.0,45,60,32,32
9461.0,71,53,29,25
9462.0,57,60,43,31
9463.0,70,46,46,27
9464.0,57,51,38,26
9465.0,79,52,36,39
9466.0,66,52,42,35
9467.0,56,57,38,30
9468.0,61,51,47,29
9469.0,64,52,35,28
9470.0,68,52,34,41
9471.0,47,43,30,32
9472.0,42,47,28,23
9473.0,50,46,45,24
9474.0,66,50,41,29
9475.0,66,50,50,29
9476.0,70,46,53,32
9477.0,69,55,47,30
9478.0,73,49,40,33
9479.0,65,41,40,31
9480.0,51,59,31,33
9481.0,64,44,34,20
9482.0,59,49,34,29
9483.0,55,44,49,30
9484.0,73,62,37,35
9485.0,56,57,42,36
9486.0,61,44,31,29
9487.0,56,52,35,31
9488.0,64,56,35,38
9489.0,64,52,39,24
9490.0,63,50,46,27
9491.0,70,46,47,38
9492.0,57,53,45,44
9493.0,72,52,42,33
9494.0,57,62,37,29
9495.0,58,48,29,23
9496.0,72,48,35,32
9497.0,50,43,29,35
9498.0,72,41,34,34
9499.0,54,40,26,41
9500.0,57,52,29,39
9501.0,58,56,44,44
9502.0,70,39,35,36
9503.0,64,73,39,34
9504.0,60,60,33,31
9505.0,59,45,33,40
9506.0,62,45,32,32
9507.0,73,48,40,30
9508.0,69,48,45,35
9509.0,72,58,33,39
9510.0,60,55,33,45
9511.0,73,53,29,46
9512.0,62,57,39,31
9513.0,61,65,41,26
9514.0,65,49,32,36
9515.0,57,49,40,30
9516.0,59,39,35,33
9517.0,78,59,29,32
9518.0,58,50,42,44
9519.0,62,53,45,36
9520.0,77,55,44,40
9521.0,58,54,50,29
9522.0,75,55,39,36
9523.0,72,62,41,34
9524.0,75,55,32,33
9525.0,71,58,38,43
9526.0,77,53,43,37
9527.0,81,42,47,31
9528.0,67,67,39,43
9529.0,64,57,39,26
9530.0,66,43,49,42
9531.0,73,56,39,31
9532.0,56,52,43,24
9533.0,75,53,37,29
9534.0,65,54,37,32
9535.0,70,47,39,35
9536.0,83,56,31,37
9537.0,60,53,42,24
9538.0,75,53,42,31
9539.0,58,53,31,28
9540.0,75,46,59,30
9541.0,65,62,42,44
9542.0,63,41,38,29
9543.0,71,51,31,28
9544.0,66,51,30,32
9545.0,65,58,46,26
9546.0,74,46,40,40
9547.0,69,35,35,27
9548.0,54,46,36,31
9549.0,64,54,32,41
9550.0,56,51,32,41
9551.0,53,48,40,34
9552.0,64,71,33,39
9553.0,58,48,45,44
9554.0,66,56,45,36
9555.0,62,58,36,37
9556.0,65,61,37,30
9557.0,68,58,42,42
9558.0,67,54,39,32
9559.0,55,47,30,31
9560.0,62,42,32,30
9561.0,56,43,33,27
9562.0,69,56,38,23
9563.0,66,58,38,40
9564.0,61,60,35,40
9565.0,67,53,46,27
9566.0,63,42,26,42
9567.0,68,51,39,35
9568.0,75,63,38,28
9569.0,55,54,41,36
9570.0,65,39,37,33
9571.0,59,49,37,30
9572.0,65,53,30,39
9573.0,59,37,38,40
9574.0,69,52,49,39
9575.0,53,49,22,33
9576.0,62,42,47,37
9577.0,55,62,49,39
9578.0,67,66,31,32
9579.0,79,52,35,31
9580.0,51,44,42,51
9581.0,47,52,43,33
9582.0,74,59,28,35
9583.0,59,44,41,30
9584.0,57,57,28,38
9585.0,55,61,34,36
9586.0,65,52,44,34
9587.0,64,56,34,29
9588.0,77,52,49,38
9589.0,80,50,42,34
9590.0,69,46,36,31
9591.0,72,50,33,35
9592.0,57,41,37,34
9593.0,81,53,25,36
9594.0,70,76,37,33
9595.0,68,62,40,43
9596.0,63,53,36,40
9597.0,66,63,49,40
9598.0,60,60,38,38
9599.0,66,51,34,45
9600.0,60,52,45,47
9601.0,58,49,45,38
9602.0,93,45,41,47
9603.0,79,67,46,44
9604.0,86,74,56,41
9605.0,81,65,41,30
9606.0,91,64,42,39
9607.0,90,68,56,52
9608.0,93,68,59,44
9609.0,93,63,53,37
9610.0,85,66,45,60
9611.0,90,72,61,61
9612.0,88,85,52,51
9613.0,85,78,45,54
9614.0,90,67,58,46
9615.0,89,72,34,43
9616.0,78,57,63,55
9617.0,76,56,43,47
9618.0,74,58,43,33
9619.0,77,70,46,43
9620.0,69,53,37,32
9621.0,69,52,29,34
9622.0,71,50,43,27
9623.0,69,70,38,47
9624.0,77,64,45,48
9625.0,52,58,49,52
9626.0,66,52,43,37
9627.0,83,59,43,26
9628.0,63,44,49,34
9629.0,73,59,43,28
9630.0,76,39,34,41
9631.0,78,61,25,39
9632.0,69,40,40,41
9633.0,63,66,37,32
9634.0,89,57,43,30
9635.0,71,56,52,44
9636.0,60,50,39,27
9637.0,69,53,41,30
9638.0,74,63,45,49
9639.0,63,37,49,43
9640.0,71,59,34,43
9641.0,68,67,57,47
9642.0,58,55,48,39
9643.0,55,57,55,38
9644.0,60,54,51,43
9645.0,51,62,40,35
9646.0,73,50,59,35
9647.0,55,47,46,42
9648.0,70,55,53,47
9649.0,76,69,62,37
9650.0,79,63,62,51
9651.0,74,72,72,63
9652.0,92,64,63,43
9653.0,75,67,61,49
9654.0,82,72,66,55
9655.0,90,64,62,50
9656.0,84,64,69,41
9657.0,98,83,61,61
9658.0,92,78,72,54
9659.0,96,76,60,56
9660.0,121,77,70,60
9661.0,122,92,76,56
9662.0,104,112,88,77
9663.0,135,120,81,72
9664.0,176,112,88,100
9665.0,203,171,99,103
9666.0,251,182,134,102
9667.0,254,230,134,141
9668.0,287,250,194,171
9669.0,360,304,241,213
9670.0,430,318,243,241
9671.0,455,422,260,271
9672.0,440,365,274,240
9673.0,407,324,252,277
9674.0,439,348,257,249
9675.0,391,306,229,229
9676.0,320,252,183,169
9677.0,265,217,148,147
9678.0,227,193,136,96
9679.0,210,177,102,106
9680.0,157,124,80,87
9681.0,127,110,81,79
9682.0,137,101,82,58
9683.0,108,99,69,64
9684.0,118,86,64,64
9685.0,83,89,47,55
9686.0,94,59,50,49
9687.0,79,65,49,58
9688.0,90,75,61,38
9689.0,75,80,51,46
9690.0,73,64,50,41
9691.0,74,61,45,34
9692.0,56,50,43,40
9693.0,79,63,32,38
9694.0,80,67,42,46
9695.0,81,56,43,37
9696.0,57,67,45,40
9697.0,84,62,43,39
9698.0,78,59,40,42
9699.0,69,41,29,42
9700.0,72,51,31,48
9701.0,73,55,39,26
9702.0,55,61,37,34
9703.0,54,52,42,22
9704.0,75,44,38,25
9705.0,68,46,41,20
9706.0,58,56,41,34
9707.0,67,49,32,24
9708.0,58,63,36,42
9709.0,61,50,47,28
9710.0,66,51,36,29
9711.0,71,64,35,29
9712.0,65,62,29,44
9713.0,65,52,45,34
9714.0,61,53,37,24
9715.0,70,55,40,36
9716.0,50,61,33,32
9717.0,81,48,32,35
9718.0,77,52,34,44
9719.0,65,40,37,33
9720.0,58,59,34,38
9721.0,63,65,37,28
9722.0,60,46,33,24
9723.0,78,50,45,26
9724.0,60,57,46,42
9725.0,64,45,36,30
9726.0,63,54,34,40
9727.0,51,48,43,28
9728.0,64,53,30,39
9729.0,63,49,35,40
9730.0,57,51,36,24
9731.0,59,39,33,38
9732.0,55,63,37,30
9733.0,64,54,36,25
9734.0,62,55,35,44
9735.0,45,37,56,34
9736.0,57,45,31,34
9737.0,48,46,41,33
9738.0,49,45,31,29
9739.0,56,56,40,38
9740.0,71,47,32,37
9741.0,75,57,33,34
9742.0,63,46,34,40
9743.0,46,46,32,42
9744.0,64,43,26,37
9745.0,64,44,31,43
9746.0,61,61,38,43
9747.0,48,52,30,39
9748.0,72,47,30,30
9749.0,72,44,37,28
9750.0,63,57,28,37
9751.0,53,58,33,25
9752.0,57,51,37,37
9753.0,59,47,29,33
9754.0,66,44,34,34
9755.0,51,41,35,32
9756.0,59,42,34,37
9757.0,51,47,32,36
9758.0,61,68,27,29
9759.0,50,49,35,26
9760.0,53,66,25,29
9761.0,54,44,24,34
9762.0,53,50,30,36
9763.0,53,44,44,34
9764.0,64,58,38,30
9765.0,63,57,54,31
9766.0,49,51,41,26
9767.0,54,47,34,35
9768.0,64,48,23,42
9769.0,60,46,34,25
9770.0,44,48,36,34
9771.0,51,57,34,45
9772.0,55,44,30,27
9773.0,66,47,23,38
9774.0,57,46,36,27
9775.0,61,31,41,37
9776.0,68,61,25,31
9777.0,61,49,33,24
9778.0,68,48,27,33
9779.0,59,53,26,35
9780.0,60,59,33,45
9781.0,70,31,30,30
9782.0,62,50,45,24
9783.0,52,55,37,37
9784.0,65,54,32,36
9785.0,52,63,29,32
9786.0,58,62,28,32
9787.0,49,40,45,21
9788.0,63,67,38,23
9789.0,71,53,34,31
9790.0,69,51,44,40
9791.0,73,54,36,34
9792.0,68,36,30,37
9793.0,66,53,33,38
9794.0,78,66,29,40
9795.0,50,48,35,42
9796.0,69,51,43,25
9797.0,61,45,36,27
9798.0,73,44,32,41
9799.0,45,50,44,39
9800.0,49,49,43,25
9801.0,61,48,36,30
9802.0,70,45,39,35
9803.0,61,53,29,28
9804.0,53,53,35,29
9805.0,67,46,37,32
9806.0,76,55,41,39
9807.0,71,49,44,29
9808.0,61,61,31,36
9809.0,59,56,50,36
9810.0,63,54,37,39
9811.0,73,64,37,39
9812.0,72,52,38,37
9813.0,68,46,36,34
9814.0,64,50,43,36
9815.0,69,64,34,43
9816.0,61,49,33,38
9817.0,67,71,34,32
9818.0,69,60,38,40
9819.0,76,54,57,40
9820.0,74,64,35,31
9821.0,79,53,35,31
9822.0,74,63,44,42
9823.0,53,48,35,34
9824.0,63,51,49,46
9825.0,54,59,45,36
9826.0,81,48,36,34
9827.0,71,53,40,29
9828.0,61,49,49,39
9829.0,78,52,29,46
9830.0,76,48,31,36
9831.0,69,62,43,43
9832.0,69,44,31,37
9833.0,79,47,28,30
9834.0,70,49,43,31
9835.0,54,65,45,30
9836.0,59,56,43,31
9837.0,66,62,37,35
9838.0,56,57,35,32
9839.0,55,54,38,42
9840.0,55,45,31,34
9841.0,59,57,32,30
9842.0,63,64,54,33
9843.0,63,45,29,37
9844.0,53,47,38,36
9845.0,55,53,41,33
9846.0,58,47,35,35
9847.0,60,55,42,30
9848.0,65,50,32,29
9849.0,72,61,33,18
9850.0,56,51,40,38
9851.0,66,53,26,32
9852.0,59,44,38,32
9853.0,66,43,40,32
9854.0,63,50,37,36
9855.0,60,41,33,29
9856.0,64,54,32,37
9857.0,68,44,30,35
9858.0,63,46,34,37
9859.0,69,56,38,25
9860.0,55,57,34,34
9861.0,52,66,35,35
9862.0,64,60,35,29
9863.0,61,40,37,40
9864.0,64,50,34,19
9865.0,66,50,30,31
9866.0,65,37,48,31
9867.0,60,68,30,39
9868.0,59,39,34,28
9869.0,49,52,49,43
9870.0,63,58,37,34
9871.0,67,48,38,32
9872.0,48,54,40,36
9873.0,62,51,34,32
9874.0,74,53,42,27
9875.0,58,60,41,32
9876.0,57,50,37,44
9877.0,76,49,34,33
9878.0,55,43,40,27
9879.0,78,38,30,29
9880.0,70,51,37,27
9881.0,60,59,28,25
9882.0,73,47,29,30
9883.0,67,48,36,26
9884.0,49,61,33,32
9885.0,68,54,35,37
9886.0,60,45,28,23
9887.0,66,53,29,35
9888.0,64,52,36,24
9889.0,61,39,35,36
9890.0,67,51,43,31
9891.0,66,43,38,31
9892.0,57,53,34,30
9893.0,58,62,44,23
9894.0,66,58,34,42
9895.0,51,43,31,36
9896.0,53,48,43,36
9897.0,66,59,31,36
9898.0,62,41,42,33
9899.0,66,58,38,24
9900.0,65,53,39,39
9901.0,43,44,37,34
9902.0,49,41,32,24
9903.0,64,58,38,29
9904.0,62,48,42,38
9905.0,58,42,51,29
9906.0,50,47,42,29
9907.0,64,59,50,30
9908.0,56,49,38,25
9909.0,73,51,37,33
9910.0,61,47,37,32
9911.0,66,57,40,19
9912.0,73,69,43,39
9913.0,60,57,30,40
9914.0,73,65,37,41
9915.0,65,54,33,42
9916.0,49,71,37,34
9917.0,66,56,31,46
9918.0,48,64,40,46
9919.0,70,49,32,32
9920.0,89,57,40,32
9921.0,65,63,32,31
9922.0,86,70,39,46
9923.0,71,61,33,34
9924.0,74,64,43,34
9925.0,66,62,46,40
9926.0,60,79,48,40
9927.0,69,58,40,42
9928.0,70,66,39,34
9929.0,90,68,59,35
9930.0,77,69,56,43
9931.0,70,56,47,43
9932.0,90,54,38,42
9933.0,78,67,44,39
9934.0,82,64,36,32
9935.0,86,72,56,43
9936.0,78,74,56,45
9937.0,87,74,61,36
9938.0,102,79,46,43
9939.0,84,58,68,48
9940.0,110,92,65,50
9941.0,93,69,63,52
9942.0,99,76,66,70
9943.0,118,104,69,47
9944.0,128,115,67,54
9945.0,137,92,81,73
9946.0,145,110,88,77
9947.0,138,124,87,101
9948.0,166,117,106,84
9949.0,158,169,95,101
9950.0,187,158,108,107
9951.0,217,184,116,113
9952.0,223,178,131,100
9953.0,227,182,128,119
9954.0,259,199,164,168
9955.0,286,199,150,153
9956.0,296,229,203,148
9957.0,335,276,219,213
9958.0,370,320,228,215
9959.0,393,342,280,268
9960.0,453,405,312,294
9961.0,539,434,306,308
9962.0,497,486,300,345
9963.0,595,466,319,350
9964.0,577,483,318,327
9965.0,577,436,291,297
9966.0,534,380,290,256
9967.0,459,388,255,229
9968.0,371,342,217,222
9969.0,360,277,201,161
9970.0,339,277,172,165
9971.0,247,227,135,133
9972.0,242,217,142,122
9973.0,205,171,126,91
9974.0,199,150,113,98
9975.0,172,144,89,75
9976.0,146,115,94,74
9977.0,125,125,73,72
9978.0,133,100,65,52
9979.0,128,106,71,64
9980.0,106,110,60,59
9981.0,118,78,55,61
9982.0,101,78,63,45
9983.0,85,79,60,44
9984.0,97,78,65,43
9985.0,94,62,42,47
9986.0,95,78,39,55
9987.0,80,66,55,50
9988.0,82,71,47,48
9989.0,71,68,53,43
9990.0,90,71,49,49
9991.0,83,78,35,40
9992.0,67,78,58,46
9993.0,79,65,52,31
9994.0,69,71,34,39
9995.0,66,60,40,33
9996.0,65,35,33,52
9997.0,54,63,36,29
9998.0,75,54,43,43
9999.0,65,69,48,30
10000.0,56,55,47,40
10001.0,71,55,22,25
10002.0,77,72,46,38
10003.0,69,60,40,39
10004.0,83,66,41,25
10005.0,62,49,38,46
10006.0,71,49,40,32
10007.0,61,53,33,42
10008.0,66,59,42,31
10009.0,63,41,31,32
10010.0,70,47,34,28
10011.0,53,58,28,34
10012.0,58,51,36,37
10013.0,62,36,38,38
10014.0,71,59,38,32
10015.0,62,52,27,32
10016.0,60,57,38,30
10017.0,65,65,42,40
10018.0,55,50,30,33
10019.0,64,39,38,34
10020.0,61,36,40,34
10021.0,65,36,35,34
10022.0,74,54,26,22
10023.0,59,55,39,37
10024.0,54,38,29,27
10025.0,72,53,30,32
10026.0,53,57,33,32
10027.0,69,54,43,36
10028.0,55,49,30,33
10029.0,54,62,35,33
10030.0,57,51,33,38
10031.0,55,49,28,19
10032.0,63,48,39,24
10033.0,67,63,33,39
10034.0,70,35,36,27
10035.0,40,48,35,26
10036.0,46,50,38,27
10037.0,59,44,42,45
10038.0,55,51,36,35
10039.0,49,51,24,33
10040.0,60,55,25,31
10041.0,65,47,30,28
10042.0,65,49,33,29
10043.0,54,42,28,21
10044.0,70,49,34,36
10045.0,55,54,39,30
10046.0,57,55,26,32
10047.0,50,44,32,32
10048.0,57,53,38,29
10049.0,53,42,32,37
10050.0,38,39,29,31
10051.0,84,56,35,35
10052.0,62,51,36,25
10053.0,55,52,41,34
10054.0,74,31,41,31
10055.0,64,54,39,48
10056.0,56,46,26,28
10057.0,57,51,39,31
10058.0,58,41,32,24
10059.0,67,37,43,22
10060.0,77,46,42,34
10061.0,57,21,36,37
10062.0,58,49,36,34
10063.0,69,44,33,36
10064.0,40,39,40,29
10065.0,68,45,33,21
10066.0,48,63,39,24
10067.0,49,43,36,30
10068.0,60,48,35,23
10069.0,51,44,36,38
10070.0,47,50,29,29
10071.0,63,52,36,21
10072.0,66,45,32,33
10073.0,56,46,31,38
10074.0,57,45,35,23
10075.0,55,43,45,30
10076.0,54,51,32,38
10077.0,64,45,40,28
10078.0,68,32,36,34
10079.0,62,33,44,34
10080.0,54,41,34,27
10081.0,58,39,32,34
10082.0,63,50,38,31
10083.0,44,44,34,28
10084.0,57,33,44,37
10085.0,61,31,34,24
10086.0,49,55,35,30
10087.0,55,45,25,36
10088.0,68,54,34,26
10089.0,56,42,30,26
10090.0,54,40,34,30
10091.0,54,48,37,30
10092.0,46,48,32,35
10093.0,44,39,33,20
10094.0,47,48,41,25
10095.0,47,37,33,29
10096.0,54,58,39,36
10097.0,66,49,29,35
10098.0,48,44,33,30
10099.0,68,42,32,36
10100.0,54,38,23,42
10101.0,67,41,36,35
10102.0,50,48,33,24
10103.0,55,50,34,31
10104.0,42,45,33,32
10105.0,73,43,32,29
10106.0,62,38,34,35
10107.0,46,45,30,38
10108.0,38,55,24,19
10109.0,58,45,36,37
10110.0,47,60,22,28
10111.0,55,34,38,30
10112.0,45,51,38,25
10113.0,50,36,39,43
10114.0,53,51,38,33
10115.0,55,44,28,32
10116.0,66,51,22,34
10117.0,51,50,33,39
10118.0,58,45,31,33
10119.0,62,50,30,40
10120.0,42,41,39,31
10121.0,60,40,34,33
10122.0,55,47,33,35
10123.0,69,47,29,25
10124.0,56,47,36,24
10125.0,63,44,43,28
10126.0,54,60,35,37
10127.0,50,44,38,28
10128.0,51,46,32,33
10129.0,58,56,28,35
10130.0,65,46,32,24
10131.0,69,63,31,46
10132.0,60,45,34,33
10133.0,60,61,38,35
10134.0,66,69,49,40
10135.0,53,56,39,22
10136.0,58,41,25,33
10137.0,64,61,35,32
10138.0,45,48,36,25
10139.0,62,58,31,30
10140.0,68,54,41,35
10141.0,62,55,29,17
10142.0,69,59,42,29
10143.0,57,50,37,24
10144.0,66,34,30,26
10145.0,51,45,28,28
10146.0,40,52,38,29
10147.0,49,47,31,34
10148.0,56,52,27,28
10149.0,48,58,32,32
10150.0,58,57,31,35
10151.0,42,45,27,33
10152.0,48,42,35,25
10153.0,52,37,25,23
10154.0,40,45,34,33
10155.0,46,38,31,25
10156.0,51,59,38,24
10157.0,57,39,32,29
10158.0,59,49,36,42
10159.0,65,52,31,32
10160.0,37,56,37,36
10161.0,52,52,38,31
10162.0,50,52,24,29
10163.0,57,53,40,41
10164.0,45,46,34,34
10165.0,57,52,27,33
10166.0,66,46,37,32
10167.0,55,45,29,15
10168.0,68,59,40,35
10169.0,57,36,33,26
10170.0,50,43,23,23
10171.0,45,48,39,26
10172.0,50,50,33,31
10173.0,52,42,24,28
10174.0,60,36,33,28
10175.0,54,54,30,33
10176.0,49,34,42,23
10177.0,46,42,38,31
10178.0,70,42,28,40
10179.0,56,37,36,35
10180.0,58,46,30,38
10181.0,65,52,36,26
10182.0,57,45,39,41
10183.0,61,43,22,34
10184.0,50,47,36,38
10185.0,65,63,26,35
10186.0,55,51,34,34
10187.0,50,43,24,31
10188.0,51,46,27,20
10189.0,55,42,37,23
10190.0,49,45,36,37
10191.0,47,45,41,31
10192.0,48,53,42,29
10193.0,60,56,31,23
10194.0,41,50,36,32
10195.0,48,62,37,25
10196.0,50,50,32,43
10197.0,45,52,34,30
10198.0,61,62,30,36
10199.0,73,45,31,30
10200.0,66,42,31,31
10201.0,55,75,26,46
10202.0,62,39,37,37
10203.0,66,59,52,24
10204.0,76,43,41,32
10205.0,74,60,43,30
10206.0,68,53,41,37
10207.0,71,46,54,36
10208.0,65,54,41,35
10209.0,67,50,42,33
10210.0,66,57,40,30
10211.0,53,66,29,34
10212.0,60,45,31,21
10213.0,52,55,29,37
10214.0,58,49,35,33
10215.0,72,45,45,44
10216.0,68,44,40,32
10217.0,57,49,32,36
10218.0,58,57,30,34
10219.0,37,42,31,34
10220.0,46,49,38,25
10221.0,70,52,28,29
10222.0,51,52,40,40
10223.0,45,45,31,18
10224.0,57,54,36,32
10225.0,44,51,29,28
10226.0,61,44,40,40
10227.0,67,46,35,25
10228.0,49,35,25,25
10229.0,60,49,37,24
10230.0,46,48,24,27
10231.0,45,34,27,30
10232.0,63,46,41,21
10233.0,58,53,29,38
10234.0,52,39,30,32
10235.0,53,38,31,32
10236.0,55,46,33,30
10237.0,53,47,27,36
10238.0,53,44,44,23
10239.0,51,33,31,32
10240.0,62,52,32,33
10241.0,49,41,35,33
10242.0,46,33,30,28
10243.0,63,39,30,26
10244.0,45,45,36,24
10245.0,41,49,41,23
10246.0,46,35,34,28
10247.0,55,41,39,26
10248.0,45,40,48,30
10249.0,45,43,35,36
10250.0,58,57,33,28
10251.0,52,57,25,29
10252.0,46,43,31,23
10253.0,47,29,33,41
10254.0,67,36,38,30
10255.0,35,50,35,28
10256.0,40,35,32,29
10257.0,54,34,35,41
10258.0,51,33,41,22
10259.0,58,40,41,38
10260.0,49,53,33,31
10261.0,53,37,33,35
10262.0,60,41,36,33
10263.0,54,46,32,30
10264.0,54,36,49,36
10265.0,58,43,44,33
10266.0,54,49,33,24
10267.0,59,52,34,31
10268.0,50,41,35,31
10269.0,46,49,35,42
10270.0,55,40,44,30
10271.0,56,44,31,21
10272.0,55,30,26,33
10273.0,59,45,33,24
10274.0,52,34,30,31
10275.0,58,54,36,39
10276.0,55,50,29,21
10277.0,62,39,31,32
10278.0,57,38,37,32
10279.0,57,46,33,31
10280.0,49,52,34,32
10281.0,43,48,40,29
10282.0,48,39,32,31
10283.0,48,43,36,30
10284.0,42,49,37,37
10285.0,73,48,37,31
10286.0,54,38,36,33
10287.0,38,44,38,33
10288.0,59,60,34,34
10289.0,46,48,30,41
10290.0,60,55,27,30
10291.0,50,41,29,33
10292.0,47,50,28,36
10293.0,60,42,33,25
10294.0,40,41,29,26
10295.0,55,47,34,26
10296.0,71,48,32,21
10297.0,49,44,29,28
10298.0,46,42,36,31
10299.0,65,41,35,29
10300.0,54,48,25,31
10301.0,68,57,38,29
10302.0,66,45,40,30
10303.0,53,45,30,43
10304.0,43,44,43,32
10305.0,46,49,28,36
10306.0,65,53,22,34
10307.0,51,40,41,32
10308.0,51,41,42,22
10309.0,51,55,22,34
10310.0,48,47,27,32
10311.0,44,51,34,32
10312.0,34,46,37,38
10313.0,53,38,30,22
10314.0,54,31,29,30
10315.0,53,43,29,33
10316.0,61,43,29,25
10317.0,58,43,35,33
10318.0,48,44,31,32
10319.0,41,27,28,27
10320.0,51,63,32,31
10321.0,58,52,26,23
10322.0,46,33,39,41
10323.0,53,30,21,27
10324.0,58,39,43,33
10325.0,44,40,31,31
10326.0,58,49,33,34
10327.0,55,41,37,48
10328.0,40,44,41,39
10329.0,60,44,30,30
10330.0,34,47,36,19
10331.0,49,53,37,35
10332.0,62,39,34,33
10333.0,54,38,39,32
10334.0,56,36,25,33
10335.0,61,61,37,23
10336.0,54,34,30,34
10337.0,65,54,25,26
10338.0,47,43,38,27
10339.0,54,48,37,31
10340.0,42,39,40,27
10341.0,59,53,47,38
10342.0,55,43,35,38
10343.0,69,43,17,24
10344.0,55,46,36,35
10345.0,53,43,35,35
10346.0,47,44,34,24
10347.0,54,39,47,32
10348.0,61,53,37,26
10349.0,49,38,28,40
10350.0,51,46,30,35
10351.0,41,48,26,36
10352.0,53,39,28,37
10353.0,53,53,40,22
10354.0,45,42,35,28
10355.0,45,53,28,34
10356.0,67,43,23,28
10357.0,55,43,31,24
10358.0,58,50,33,26
10359.0,57,50,36,33
10360.0,48,50,37,41
10361.0,50,46,29,26
10362.0,49,46,36,22
10363.0,59,45,46,28
10364.0,47,46,28,35
10365.0,52,36,25,39
10366.0,56,54,29,45
10367.0,45,47,38,25
10368.0,37,43,31,29
10369.0,58,29,28,28
10370.0,46,44,32,20
10371.0,56,38,36,36
10372.0,55,40,40,32
10373.0,72,39,34,34
10374.0,55,41,40,32
10375.0,51,46,35,32
10376.0,49,35,38,33
10377.0,46,35,24,27
10378.0,43,45,27,41
10379.0,47,51,38,33
10380.0,49,50,35,39
10381.0,66,46,31,37
10382.0,51,43,34,36
10383.0,53,42,34,37
10384.0,45,24,29,26
10385.0,51,47,39,38
10386.0,64,38,38,32
10387.0,59,48,33,33
10388.0,55,36,28,29
10389.0,60,60,29,29
10390.0,46,50,41,28
10391.0,44,44,32,33
10392.0,62,34,28,33
10393.0,59,41,38,33
10394.0,49,34,30,38
10395.0,38,43,29,33
10396.0,53,46,32,29
10397.0,52,36,30,29
10398.0,48,38,31,34
10399.0,53,46,29,38
10400.0,46,37,32,36
10401.0,48,40,30,39
10402.0,51,49,30,35
10403.0,54,35,37,39
10404.0,49,38,34,37
10405.0,41,49,33,32
10406.0,58,40,44,32
10407.0,42,42,35,26
10408.0,66,59,28,29
10409.0,44,30,38,28
10410.0,58,45,44,27
10411.0,62,41,32,39
10412.0,43,37,36,36
10413.0,56,40,29,30
10414.0,36,46,33,38
10415.0,40,40,31,33
10416.0,52,45,30,30
10417.0,62,31,33,31
10418.0,53,45,25,38
10419.0,40,47,25,36
10420.0,54,48,39,28
10421.0,47,46,33,26
10422.0,48,45,29,31
10423.0,61,36,33,30
10424.0,39,38,36,31
10425.0,52,45,42,34
10426.0,53,42,31,33
10427.0,66,31,49,29
10428.0,48,39,35,32
10429.0,58,35,40,39
10430.0,57,42,32,32
10431.0,54,41,37,28
10432.0,62,56,33,39
10433.0,57,47,23,26
10434.0,63,37,40,27
10435.0,58,39,26,32
10436.0,54,41,32,41
10437.0,55,38,24,31
10438.0,54,57,35,25
10439.0,56,40,30,37
10440.0,41,35,38,38
10441.0,54,42,28,43
10442.0,58,41,28,31
10443.0,62,47,31,31
10444.0,44,41,25,27
10445.0,56,38,33,24
10446.0,50,46,29,22
10447.0,48,41,29,25
10448.0,44,46,31,24
10449.0,55,44,36,27
10450.0,46,39,29,39
10451.0,46,46,28,43
10452.0,55,41,41,19
10453.0,53,57,34,27
10454.0,55,34,34,39
10455.0,65,55,34,28
10456.0,40,37,23,25
10457.0,53,41,26,29
10458.0,42,38,29,24
10459.0,70,56,41,28
10460.0,39,49,18,27
10461.0,53,38,30,32
10462.0,43,57,39,33
10463.0,48,36,37,37
10464.0,51,41,39,29
10465.0,63,44,33,34
10466.0,49,40,29,34
10467.0,43,37,35,34
10468.0,46,42,44,47
10469.0,51,44,24,34
10470.0,46,48,29,30
10471.0,45,41,40,34
10472.0,64,31,27,28
10473.0,62,40,31,35
10474.0,53,32,32,30
10475.0,38,51,32,27
10476.0,60,37,33,34
10477.0,50,35,31,35
10478.0,54,47,32,40
10479.0,53,41,36,32
10480.0,54,34,25,40
10481.0,46,45,24,30
10482.0,56,47,27,37
10483.0,50,41,37,33
10484.0,58,48,30,26
10485.0,45,43,21,33
10486.0,51,45,44,40
10487.0,58,46,34,35
10488.0,54,36,31,37
10489.0,69,42,28,31
10490.0,47,40,31,31
10491.0,40,55,38,32
10492.0,46,38,24,29
10493.0,47,41,42,31
10494.0,42,46,39,23
10495.0,48,35,31,32
10496.0,60,30,37,27
10497.0,48,46,30,40
10498.0,59,44,26,42
10499.0,52,54,27,39
10500.0,59,42,26,30
10501.0,46,43,34,26
10502.0,34,38,30,27
10503.0,39,45,25,26
10504.0,52,49,27,31
10505.0,53,30,28,23
10506.0,55,36,27,20
10507.0,42,29,38,23
10508.0,57,48,37,34
10509.0,54,37,26,31
10510.0,64,39,42,23
10511.0,43,45,38,32
10512.0,50,47,39,30
10513.0,49,47,27,33
10514.0,50,37,32,30
10515.0,43,50,39,32
10516.0,43,33,29,24
10517.0,65,42,34,23
10518.0,53,42,43,26
10519.0,47,45,28,30
10520.0,53,33,25,28
10521.0,52,53,37,32
10522.0,41,38,38,26
10523.0,49,49,37,37
10524.0,58,39,39,32
10525.0,58,40,26,29
10526.0,38,49,30,41
10527.0,53,52,30,27
10528.0,52,39,39,26
10529.0,44,36,35,35
10530.0,64,32,37,29
10531.0,41,51,35,31
10532.0,59,49,31,28
10533.0,51,46,37,30
10534.0,49,37,28,39
10535.0,52,44,24,27
10536.0,50,37,24,27
10537.0,53,42,30,41
10538.0,37,47,34,36
10539.0,49,32,31,33
10540.0,51,57,38,29
10541.0,56,49,28,26
10542.0,46,38,43,29
10543.0,64,38,27,27
10544.0,61,31,46,31
10545.0,65,57,29,28
10546.0,56,34,41,33
10547.0,58,51,31,27
10548.0,48,42,38,38
10549.0,57,40,38,28
10550.0,47,39,33,28
10551.0,39,27,43,28
10552.0,55,39,31,34
10553.0,44,36,28,30
10554.0,50,44,36,25
10555.0,47,46,30,34
10556.0,65,32,27,23
10557.0,52,35,39,37
10558.0,60,53,24,37
10559.0,45,37,26,26
10560.0,47,38,39,35
10561.0,41,37,30,43
10562.0,43,27,29,29
10563.0,56,40,26,31
10564.0,50,47,42,29
10565.0,44,41,41,20
10566.0,45,39,22,37
10567.0,47,42,28,31
10568.0,52,45,28,36
10569.0,34,44,25,35
10570.0,48,47,30,38
10571.0,44,47,37,32
10572.0,48,36,42,27
10573.0,56,34,33,32
10574.0,53,34,37,34
10575.0,43,41,34,23
10576.0,51,46,36,26
10577.0,55,50,23,36
10578.0,39,41,24,28
10579.0,47,31,22,26
10580.0,57,31,38,42
10581.0,42,39,29,36
10582.0,45,38,35,38
10583.0,34,34,35,32
10584.0,58,30,34,30
10585.0,50,28,33,33
10586.0,42,35,32,28
10587.0,50,50,39,34
10588.0,55,42,24,31
10589.0,56,32,26,27
10590.0,46,49,33,27
10591.0,42,39,35,26
10592.0,45,43,39,30
10593.0,49,43,31,21
10594.0,55,48,31,27
10595.0,43,35,38,30
10596.0,52,30,26,32
10597.0,39,35,29,26
10598.0,52,34,23,36
10599.0,40,39,37,29
10600.0,59,38,30,46
10601.0,47,37,33,29
10602.0,50,37,28,30
10603.0,41,40,37,30
10604.0,56,39,43,26
10605.0,35,39,30,41
10606.0,46,35,30,43
10607.0,51,45,23,27
10608.0,47,37,27,50
10609.0,41,39,25,35
10610.0,53,39,40,31
10611.0,41,36,35,33
10612.0,45,42,29,27
10613.0,57,41,38,35
10614.0,46,38,43,41
10615.0,47,35,35,28
10616.0,44,25,32,35
10617.0,29,39,33,30
10618.0,41,42,32,30
10619.0,47,39,34,30
10620.0,42,41,29,35
10621.0,38,47,38,22
10622.0,49,40,32,37
10623.0,39,42,36,26
10624.0,48,39,33,37
10625.0,43,52,39,45
10626.0,52,31,27,29
10627.0,46,40,33,36
10628.0,44,40,33,28
10629.0,49,59,33,33
10630.0,41,43,35,27
10631.0,49,35,29,27
10632.0,47,46,23,26
10633.0,50,35,40,25
10634.0,36,54,32,29
10635.0,41,36,38,30
10636.0,56,45,37,26
10637.0,55,27,20,35
10638.0,40,30,36,32
10639.0,44,33,23,36
10640.0,53,38,29,39
10641.0,33,46,15,33
10642.0,44,48,26,30
10643.0,46,45,34,36
10644.0,44,45,32,28
10645.0,37,34,33,35
10646.0,59,37,34,34
10647.0,55,41,24,31
10648.0,55,51,25,18
10649.0,45,37,25,25
10650.0,44,38,28,34
10651.0,51,42,28,30
10652.0,37,35,37,35
10653.0,54,47,33,31
10654.0,41,43,35,33
10655.0,44,38,30,26
10656.0,51,39,22,34
10657.0,54,36,40,36
10658.0,36,27,44,37
10659.0,45,38,36,27
10660.0,42,35,41,24
10661.0,43,38,28,18
10662.0,56,40,32,25
10663.0,40,31,23,37
10664.0,54,46,29,36
10665.0,36,28,25,30
10666.0,43,35,24,32
10667.0,48,34,31,22
10668.0,38,32,41,26
10669.0,44,41,32,29
10670.0,37,42,36,28
10671.0,47,31,28,37
10672.0,60,41,32,32
10673.0,55,42,29,39
10674.0,42,36,44,32
10675.0,46,53,32,31
10676.0,45,44,36,34
10677.0,34,40,40,18
10678.0,43,32,43,27
10679.0,48,34,41,36
10680.0,38,27,39,47
10681.0,49,39,29,30
10682.0,43,40,23,32
10683.0,60,33,44,30
10684.0,48,43,35,25
10685.0,46,31,48,30
10686.0,33,46,20,30
10687.0,43,38,27,27
10688.0,46,38,27,38
10689.0,48,35,36,31
10690.0,57,31,33,38
10691.0,49,33,23,32
10692.0,40,33,33,29
10693.0,53,29,29,37
10694.0,50,40,25,34
10695.0,33,30,35,34
10696.0,49,43,49,50
10697.0,38,41,30,27
10698.0,37,32,31,31
10699.0,43,38,22,31
10700.0,43,38,28,36
10701.0,40,43,27,26
10702.0,62,39,34,34
10703.0,45,25,26,19
10704.0,39,50,35,35
10705.0,52,32,25,25
10706.0,50,34,26,47
10707.0,46,39,31,35
10708.0,33,33,25,29
10709.0,50,43,17,27
10710.0,55,42,30,36
10711.0,40,33,29,26
10712.0,39,37,37,34
10713.0,43,30,39,37
10714.0,37,43,25,31
10715.0,45,37,38,36
10716.0,45,50,31,35
10717.0,49,40,31,29
10718.0,35,37,27,38
10719.0,41,42,28,34
10720.0,45,35,34,29
10721.0,38,47,27,32
10722.0,34,42,28,32
10723.0,42,37,26,31
10724.0,49,40,31,27
10725.0,51,34,30,33
10726.0,42,38,38,42
10727.0,37,36,35,31
10728.0,35,38,32,30
10729.0,42,32,32,27
10730.0,38,28,32,24
10731.0,35,38,42,32
10732.0,46,43,38,28
10733.0,32,32,27,28
10734.0,49,33,32,37
10735.0,36,43,33,30
10736.0,37,33,32,34
10737.0,39,30,35,44
10738.0,44,32,29,32
10739.0,41,37,27,33
10740.0,45,46,29,29
10741.0,42,46,24,35
10742.0,43,27,25,30
10743.0,38,35,31,28
10744.0,43,31,32,35
10745.0,48,30,17,40
10746.0,35,41,27,29
10747.0,41,36,41,28
10748.0,53,27,36,31
10749.0,35,26,31,36
10750.0,41,42,28,36
10751.0,39,36,29,29
10752.0,40,35,28,25
10753.0,42,33,22,39
10754.0,35,35,31,23
10755.0,39,42,25,29
10756.0,40,26,30,35
10757.0,38,37,36,29
10758.0,52,32,36,49
10759.0,39,37,33,29
10760.0,35,43,40,25
10761.0,53,43,31,28
10762.0,46,28,34,34
10763.0,31,35,25,24
10764.0,33,38,34,37
10765.0,34,22,22,34
10766.0,48,37,20,30
10767.0,41,33,28,29
10768.0,45,30,34,35
10769.0,35,33,30,22
10770.0,46,40,34,39
10771.0,43,37,28,33
10772.0,42,34,29,41
10773.0,40,20,37,20
10774.0,44,24,34,33
10775.0,35,39,37,34
10776.0,50,37,22,23
10777.0,48,33,32,36
10778.0,34,26,37,31
10779.0,44,32,33,35
10780.0,42,28,31,31
10781.0,35,39,30,36
10782.0,46,43,24,30
10783.0,33,49,36,28
10784.0,35,41,34,34
10785.0,34,39,27,33
10786.0,43,30,35,28
10787.0,40,40,35,35
10788.0,36,40,38,36
10789.0,30,34,34,42
10790.0,36,42,38,35
10791.0,37,34,29,33
10792.0,40,30,22,38
10793.0,50,38,35,31
10794.0,56,41,36,33
10795.0,40,47,27,30
10796.0,36,41,33,27
10797.0,35,38,32,32
10798.0,45,32,34,33
10799.0,45,25,30,23
10800.0,44,30,31,39
10801.0,46,18,31,30
10802.0,32,36,33,32
10803.0,43,32,30,22
10804.0,47,47,24,27
10805.0,57,34,32,32
10806.0,32,37,33,27
10807.0,43,32,23,23
10808.0,49,31,23,34
10809.0,54,34,36,27
10810.0,48,38,33,31
10811.0,53,33,27,32
10812.0,55,32,22,35
10813.0,40,34,43,35
10814.0,39,22,20,18
10815.0,31,39,31,34
10816.0,40,32,30,26
10817.0,37,26,25,38
10818.0,34,35,27,24
10819.0,46,30,33,28
10820.0,35,47,34,34
10821.0,34,40,30,35
10822.0,46,34,31,40
10823.0,45,29,20,29
10824.0,40,38,24,42
10825.0,45,31,26,25
10826.0,43,36,37,31
10827.0,30,31,39,27
10828.0,38,33,32,46
10829.0,40,37,25,29
10830.0,45,35,24,26
10831.0,39,24,38,37
10832.0,42,32,28,28
10833.0,43,39,32,27
10834.0,40,34,30,28
10835.0,38,33,24,27
10836.0,33,30,25,43
10837.0,52,30,31,31
10838.0,25,31,28,29
10839.0,32,30,32,27
10840.0,38,33,35,19
10841.0,43,35,30,28
10842.0,37,35,39,33
10843.0,43,20,29,33
10844.0,48,39,36,28
10845.0,34,34,19,25
10846.0,36,32,31,29
10847.0,31,32,32,29
10848.0,38,42,41,28
10849.0,35,31,24,31
10850.0,56,38,29,28
10851.0,41,36,30,38
10852.0,37,37,17,33
10853.0,46,42,24,35
10854.0,40,39,28,48
10855.0,50,25,24,22
10856.0,48,34,30,35
10857.0,42,31,31,24
10858.0,36,23,27,25
10859.0,52,39,28,29
10860.0,38,35,27,32
10861.0,43,29,40,24
10862.0,30,35,33,24
10863.0,43,48,30,34
10864.0,44,32,32,27
10865.0,43,33,31,36
10866.0,30,50,36,39
10867.0,38,34,34,27
10868.0,36,44,31,35
10869.0,37,45,30,27
10870.0,34,27,42,23
10871.0,41,38,25,24
10872.0,41,27,24,22
10873.0,30,36,27,29
10874.0,38,31,30,30
10875.0,49,26,26,40
10876.0,31,29,27,32
10877.0,43,23,36,42
10878.0,40,32,36,37
10879.0,36,40,28,31
10880.0,41,25,37,43
10881.0,30,31,33,40
10882.0,38,28,22,25
10883.0,45,41,27,33
10884.0,44,27,31,33
10885.0,43,25,30,25
10886.0,45,23,28,32
10887.0,45,29,31,39
10888.0,33,34,29,28
10889.0,46,27,24,26
10890.0,47,41,31,32
10891.0,45,38,34,27
10892.0,40,30,29,30
10893.0,34,27,38,32
10894.0,49,31,33,24
10895.0,38,40,41,29
10896.0,42,28,30,30
10897.0,37,41,29,15
10898.0,49,30,37,33
10899.0,49,37,32,33
10900.0,35,32,33,39
10901.0,55,28,23,36
10902.0,39,34,33,31
10903.0,40,35,40,31
10904.0,39,33,17,42
10905.0,43,29,25,44
10906.0,44,24,40,20
10907.0,44,21,30,40
10908.0,53,20,31,32
10909.0,33,39,26,24
10910.0,38,35,33,24
10911.0,37,27,21,31
10912.0,40,31,34,31
10913.0,46,21,29,27
10914.0,33,34,29,24
10915.0,36,35,30,25
10916.0,49,26,24,24
10917.0,35,32,19,29
10918.0,31,37,30,34
10919.0,30,25,27,26
10920.0,44,34,35,22
10921.0,41,28,28,31
10922.0,34,27,33,24
10923.0,46,25,23,34
10924.0,36,25,22,40
10925.0,33,32,29,32
10926.0,39,22,23,44
10927.0,31,28,24,37
10928.0,37,36,23,27
10929.0,39,46,31,29
10930.0,49,28,24,27
10931.0,32,34,23,25
10932.0,37,40,25,33
10933.0,39,31,21,30
10934.0,40,30,25,28
10935.0,36,34,25,29
10936.0,43,25,28,36
10937.0,39,35,28,27
10938.0,41,35,32,22
10939.0,40,30,30,26
10940.0,47,37,28,24
10941.0,38,35,24,28
10942.0,44,28,28,38
10943.0,42,26,30,37
10944.0,49,31,33,29
10945.0,38,31,25,35
10946.0,31,28,31,29
10947.0,34,23,20,32
10948.0,42,31,31,29
10949.0,36,36,30,30
10950.0,43,35,33,23
10951.0,42,26,28,39
10952.0,43,30,29,32
10953.0,39,33,31,26
10954.0,33,44,23,39
10955.0,40,30,32,20
10956.0,42,39,31,38
10957.0,38,29,25,29
10958.0,41,36,33,38
10959.0,35,44,30,21
10960.0,26,29,44,27
10961.0,37,43,29,21
10962.0,45,32,21,27
10963.0,27,40,22,28
10964.0,43,26,30,31
10965.0,40,35,33,41
10966.0,36,39,32,38
10967.0,33,25,33,34
10968.0,34,26,30,25
10969.0,36,30,22,33
10970.0,41,36,33,33
10971.0,36,30,33,39
10972.0,46,18,25,27
10973.0,36,38,27,21
10974.0,38,34,27,37
10975.0,33,38,36,24
10976.0,45,24,32,31
10977.0,36,31,34,25
10978.0,36,26,29,26
10979.0,51,28,27,20
10980.0,38,32,29,26
10981.0,42,32,26,24
10982.0,40,43,18,34
10983.0,36,26,21,28
10984.0,29,30,24,22
10985.0,33,23,28,27
10986.0,40,29,32,22
10987.0,39,35,27,27
10988.0,41,22,30,26
10989.0,34,33,37,34
10990.0,41,26,29,26
10991.0,38,27,33,27
10992.0,38,23,31,21
10993.0,34,27,30,27
10994.0,28,26,19,36
10995.0,44,28,23,36
10996.0,38,26,28,33
10997.0,28,27,38,34
10998.0,36,29,40,23
10999.0,37,24,21,26

